A Robust Hybrid Observer for Side-slip Angle Estimation

For autonomous driving or advanced driving assistance, it is key to monitor the vehicle dynamics behavior. Accurate models of this behavior include acceleration, but also the side-slip angle, that eventually results from the complex interaction between the tires and the road. Though it is an essential quantity (e.g. for stability assessment), as opposed to accelerations, it is not measurable through conventional off-the-shelf sensors. Therefore, accurate side-slip angle observers are necessary for the proper planning and control of vehicles. In this paper, we introduce a novel approach that combines model-based side-slip angle estimation with neural networks. We apply our approach to real vehicle data. We prove that the proposed method is able to outperform state-of-the-art methods for normal driving maneuvers, and for near-limits maneuvers where providing accurate estimations becomes challenging.

==> Figures/Figure10.csv <==
# t, beta, beta_k, beta_ours
0.000000000000000000e+00,3.751055193260557398e-03,5.528035396921727844e-03,4.188412334769964218e-03
2.001143510577472681e-02,3.672548435210504225e-03,5.485159951861794114e-03,3.919769544154405594e-03
4.002287021154945362e-02,3.202485910744683369e-03,5.450893980191544308e-03,3.930854611098766327e-03
6.003430531732417696e-02,3.339021466417337221e-03,5.280149287982552342e-03,3.908066079020500183e-03
8.004574042309890725e-02,3.222090990310172778e-03,5.108833704921157161e-03,3.694473300129175186e-03
1.000571755288736375e-01,3.438893194085526888e-03,4.903105880751042027e-03,3.665006719529628754e-03
1.200686106346483539e-01,3.579860740486389466e-03,4.559172845619062844e-03,3.743781242519617081e-03
1.400800457404230981e-01,3.321769922144614164e-03,4.184934681329679704e-03,3.792243078351020813e-03
1.600914808461978145e-01,3.507099310211766931e-03,3.823781149669676881e-03,3.724871668964624405e-03
1.801029159519725309e-01,3.540644102791097592e-03,3.567522069727898423e-03,3.570418804883956909e-03
2.001143510577472751e-01,2.988337445141781706e-03,3.396090528420284572e-03,3.638360183686017990e-03
2.201257861635219915e-01,2.054309289405245251e-03,3.258876603269913151e-03,3.764034248888492584e-03
2.401372212692967079e-01,1.290462768921845282e-03,3.173300719283964413e-03,3.560569137334823608e-03
2.601486563750714520e-01,6.352888598130487958e-04,3.087728545530926509e-03,3.483416512608528137e-03
2.801600914808461962e-01,3.586333973722956791e-04,3.087728545530926509e-03,3.361788578331470490e-03
3.001715265866208848e-01,4.739783337953999654e-04,3.087728545530926509e-03,3.032936714589595795e-03
3.201829616923956290e-01,1.155473156405931352e-03,3.087728545530926509e-03,2.683877944946289062e-03
3.401943967981703731e-01,1.955057088020982058e-03,3.087728545530926509e-03,2.310786396265029907e-03
3.602058319039450618e-01,2.306363344424928758e-03,3.087728545530926509e-03,2.001296263188123703e-03
3.802172670097198059e-01,2.131937907635027014e-03,3.087728545530926509e-03,1.813538838177919388e-03
4.002287021154945501e-01,2.189261538703110403e-03,3.087728545530926509e-03,1.751804258674383163e-03
4.202401372212692388e-01,2.127667271046350481e-03,3.087728545530926509e-03,1.795159187167882919e-03
4.402515723270439829e-01,1.745688820058254390e-03,3.087728545530926509e-03,2.223198302090167999e-03
4.602630074328187271e-01,1.491681181335056255e-03,3.087728545530926509e-03,2.464363351464271545e-03
4.802744425385934157e-01,1.470025121910097923e-03,3.087728545530926509e-03,2.637792378664016724e-03
5.002858776443681599e-01,1.430294092810402299e-03,3.053739936428814458e-03,2.604273147881031036e-03
5.202973127501429040e-01,1.320372805019199083e-03,2.957942710213964325e-03,2.720691263675689697e-03
5.403087478559176482e-01,1.467742374757808948e-03,2.883179925767071113e-03,2.703120931982994080e-03
5.603201829616923924e-01,1.699279389082942451e-03,2.797250328084287859e-03,2.509442158043384552e-03
5.803316180674670255e-01,1.274562067586125849e-03,2.710882476473098351e-03,2.143443562090396881e-03
6.003430531732417696e-01,6.445332019796648493e-04,2.625393566449129527e-03,1.986031420528888702e-03
6.203544882790165138e-01,8.923109648143256545e-04,2.574373280200532941e-03,1.970703713595867157e-03
6.403659233847912580e-01,1.822590768502426860e-03,2.574373280200532941e-03,1.789785455912351608e-03
6.603773584905660021e-01,1.550000841347059241e-03,2.574373280200532941e-03,1.491123344749212265e-03
6.803887935963407463e-01,1.163992525903401101e-03,2.574373280200532941e-03,1.441128551959991455e-03
7.004002287021154904e-01,1.414110603248810820e-03,2.574373280200532941e-03,1.521060708910226822e-03
7.204116638078901236e-01,1.361733731187513702e-03,2.574373280200532941e-03,1.760833896696567535e-03
7.404230989136648677e-01,1.325304068672153272e-03,2.659923244189337822e-03,2.009955234825611115e-03
7.604345340194396119e-01,1.299948198912614017e-03,2.659923244189337822e-03,2.308608032763004303e-03
7.804459691252143561e-01,1.556365668212955763e-03,2.659923244189337822e-03,2.341705374419689178e-03
8.004574042309891002e-01,2.288761320523211105e-03,2.659923244189337822e-03,2.425800077617168427e-03
8.204688393367638444e-01,2.675061078063209821e-03,2.659923244189337822e-03,2.365593798458576202e-03
8.404802744425384775e-01,2.124445882008912934e-03,2.659923244189337822e-03,2.126536332070827484e-03
8.604917095483132217e-01,1.791453075245211246e-03,2.659923244189337822e-03,2.010640688240528107e-03
8.805031446540879658e-01,1.225426224766311845e-03,2.659923244189337822e-03,1.867101062089204788e-03
9.005145797598627100e-01,7.500111621467757958e-04,2.574373280200532941e-03,1.556761562824249268e-03
9.205260148656374541e-01,5.387604201626702794e-04,2.488827009239428546e-03,1.519344747066497803e-03
9.405374499714121983e-01,6.742716631275200677e-04,2.446725671296728997e-03,1.634486485272645950e-03
9.605488850771868314e-01,5.052877833258193454e-04,2.403284428850651494e-03,1.742281951010227203e-03
9.805603201829615756e-01,5.310742953362767877e-04,2.232210329971716714e-03,1.781503669917583466e-03
1.000571755288736320e+00,5.714784285895297983e-04,2.099168926013409830e-03,1.685656607151031494e-03
1.020583190394511064e+00,9.059255282957721705e-05,1.909478027434458177e-03,1.461763866245746613e-03
1.040594625500285808e+00,-3.311787498800213654e-04,1.651795020936225149e-03,1.341842114925384521e-03
1.060606060606060552e+00,-2.495321506709435584e-04,1.395371218786826181e-03,1.599604263901710510e-03
1.080617495711835296e+00,-2.816697725257433162e-04,1.033904519393235005e-03,1.675027422606945038e-03
1.100628930817610041e+00,-1.190358911677528910e-03,4.444025391126784681e-05,1.716067083179950714e-03
1.120640365923384785e+00,-1.886241088809382897e-03,-1.216095117814931141e-03,1.830484718084335327e-03
1.140651801029159529e+00,-2.281183617709824692e-03,-1.548061066706737888e-03,1.797704491764307022e-03
1.160663236134934051e+00,-2.434946900954325800e-03,-1.872632534354165892e-03,1.490893773734569550e-03
1.180674671240708795e+00,-2.055677764844065364e-03,-2.214391273042008289e-03,1.296070404350757599e-03
1.200686106346483539e+00,-1.919864828915155775e-03,-2.492071679560647988e-03,1.292565837502479553e-03
1.220697541452258283e+00,-1.676881565772937038e-03,-2.745476903661845606e-03,1.033489126712083817e-03
1.240708976558033028e+00,-1.440785227362848583e-03,-2.831034261074686243e-03,5.982923321425914764e-04
1.260720411663807772e+00,-2.038376432454084425e-03,-2.831034261074686243e-03,8.589727804064750671e-05
1.280731846769582516e+00,-2.505655491290052338e-03,-2.788819980388481008e-03,-1.048622652888298035e-04
1.300743281875357260e+00,-1.959952726747830800e-03,-2.712782994603225254e-03,-1.215841621160507202e-05
1.320754716981132004e+00,-1.453224282733709197e-03,-2.659923244189337822e-03,-2.639908343553543091e-04
1.340766152086906748e+00,-1.358406598988433876e-03,-2.659923244189337822e-03,-5.204062908887863159e-04
1.360777587192681493e+00,-1.147670634517579478e-03,-2.659923244189337822e-03,-6.684875115752220154e-04
1.380789022298456237e+00,-9.407569457929261308e-04,-2.694584873441129621e-03,-5.838694050908088684e-04
1.400800457404230981e+00,-8.612638775668084168e-04,-2.745476903661845606e-03,-6.740530952811241150e-04
1.420811892510005503e+00,-1.314771511786652939e-03,-2.778688126998856821e-03,-9.332327172160148621e-04
1.440823327615780247e+00,-1.433137640215501833e-03,-2.864053752328298268e-03,-7.718065753579139709e-04
1.460834762721554991e+00,-1.125674670680309368e-03,-2.950430381683123021e-03,-7.627299055457115173e-04
1.480846197827329735e+00,-1.066924908825928487e-03,-3.087728545530926509e-03,-1.096867024898529053e-03
1.500857632933104480e+00,-1.535873187498188082e-03,-3.173300719283964413e-03,-1.311679370701313019e-03
1.520869068038879224e+00,-1.782312528123420302e-03,-3.258876603269913151e-03,-1.266756094992160797e-03
1.540880503144653968e+00,-2.420416464275855495e-03,-3.291386700960648344e-03,-1.566669903695583344e-03
1.560891938250428712e+00,-2.834776307447628343e-03,-3.390330692743214781e-03,-2.067019231617450714e-03
1.580903373356203456e+00,-2.832253043304815750e-03,-3.430039511782786467e-03,-2.334149554371833801e-03
1.600914808461978200e+00,-2.542057007195668017e-03,-3.515626541232407410e-03,-2.764970995485782623e-03
1.620926243567752945e+00,-2.473036977725378161e-03,-3.515626541232407410e-03,-2.579686231911182404e-03
1.640937678673527689e+00,-2.079909570912899432e-03,-3.430039511782786467e-03,-2.671813592314720154e-03
1.660949113779302433e+00,-1.979279952999949375e-03,-3.430039511782786467e-03,-2.832940779626369476e-03
1.680960548885076955e+00,-2.044921894156664834e-03,-3.344456199949176131e-03,-2.617196179926395416e-03
1.700971983990851699e+00,-1.578259620662746934e-03,-3.344456199949176131e-03,-2.550690434873104095e-03
1.720983419096626443e+00,-1.071653573252566828e-03,-3.344456199949176131e-03,-2.527735196053981781e-03
1.740994854202401187e+00,-8.685054077839991608e-04,-3.344456199949176131e-03,-2.293986268341541290e-03
1.761006289308175932e+00,-3.424239746024100172e-04,-3.344456199949176131e-03,-2.236453816294670105e-03
1.781017724413950676e+00,-4.883208314608005873e-04,-3.344456199949176131e-03,-2.100287936627864838e-03
1.801029159519725420e+00,-9.557283167579115482e-04,-3.344456199949176131e-03,-2.175142057240009308e-03
1.821040594625500164e+00,-5.811068441518235997e-04,-3.344456199949176131e-03,-2.270886674523353577e-03
1.841052029731274908e+00,-1.983383500614700702e-04,-3.344456199949176131e-03,-2.077207900583744049e-03
1.861063464837049652e+00,-8.285077302162571723e-04,-3.344456199949176131e-03,-1.591728068888187408e-03
1.881074899942824397e+00,-1.443012940615887507e-03,-3.344456199949176131e-03,-1.310003921389579773e-03
1.901086335048599141e+00,-5.783905141289981877e-04,-3.344456199949176131e-03,-1.005536876618862152e-03
1.921097770154373663e+00,4.103016445709496891e-04,-3.344456199949176131e-03,-7.780259475111961365e-04
1.941109205260148407e+00,5.305750881476786448e-04,-3.303120939019142058e-03,-9.001251310110092163e-04
1.961120640365923151e+00,8.355929441750570589e-04,-3.258876603269913151e-03,-1.009595580399036407e-03
1.981132075471697895e+00,1.378264569805562898e-03,-3.258876603269913151e-03,-1.178002916276454926e-03
2.001143510577472640e+00,1.960920330454276900e-03,-3.258876603269913151e-03,-1.313240267336368561e-03
2.021154945683247384e+00,6.466647042034950237e-04,-3.173300719283964413e-03,-1.443899236619472504e-03
2.041166380789022128e+00,-7.881539421330658853e-04,-3.130829600362894285e-03,-1.307953149080276489e-03
2.061177815894796872e+00,-1.193764604949555446e-03,-2.968690049668690992e-03,-1.381207257509231567e-03
2.081189251000571616e+00,-1.680818379408765845e-03,-2.872208859239253325e-03,-1.928699202835559845e-03
2.101200686106346360e+00,-2.421435116629901043e-03,-2.831034261074686243e-03,-1.912178471684455872e-03
2.121212121212121104e+00,-2.739831363815931238e-03,-2.745476903661845606e-03,-1.860978081822395325e-03
2.141223556317895849e+00,-2.072994221031155496e-03,-2.703551695818979476e-03,-1.852432265877723694e-03
2.161234991423670593e+00,-1.314912047093843260e-03,-2.615222759610136023e-03,-1.854292117059230804e-03
2.181246426529445337e+00,-1.427402422965102970e-03,-2.447299288495947186e-03,-1.636613160371780396e-03
2.201257861635220081e+00,-1.912829000324603847e-03,-2.362395895609484785e-03,-1.302121207118034363e-03
2.221269296740994825e+00,-1.819761315430807377e-03,-2.198772850638403779e-03,-1.256560906767845154e-03
2.241280731846769569e+00,-1.282285545886107780e-03,-2.061150963933275956e-03,-9.819334372878074646e-04
2.261292166952544314e+00,-1.280452840591298673e-03,-1.934602172268011814e-03,-8.540526032447814941e-04
2.281303602058319058e+00,-1.552732036374560943e-03,-1.759193727732149106e-03,-8.225440979003906250e-04
2.301315037164093802e+00,-1.489751488340247459e-03,-1.591599816912038414e-03,-8.832942694425582886e-04
2.321326472269868102e+00,-2.334971027980639428e-04,-1.504762165737156187e-03,-8.727209642529487610e-04
2.341337907375642846e+00,5.037848334373244306e-04,-1.250176484865048697e-03,-8.315956220030784607e-04
2.361349342481417590e+00,5.168634529005265450e-04,-1.123881335138469679e-03,-8.008191362023353577e-04
2.381360777587192334e+00,6.960033541110795946e-04,-9.062599878956764752e-04,-7.319329306483268738e-04
2.401372212692967079e+00,1.602147800509022514e-03,-8.199578522584169524e-05,-3.698077052831649780e-04
2.421383647798741823e+00,1.634255473358955588e-03,8.631650209612397361e-04,3.543589264154434204e-05
2.441395082904516567e+00,1.475813085218246170e-03,1.078954617820429389e-03,3.400743007659912109e-04
2.461406518010291311e+00,1.292994388818300474e-03,1.246141410810050129e-03,8.706003427505493164e-04
2.481417953116066055e+00,1.885162138509483085e-03,1.419203985846559726e-03,1.211787573993206024e-03
2.501429388221840799e+00,2.479778776722743171e-03,1.503808532902353246e-03,1.166821457445621490e-03
2.521440823327615544e+00,2.537647125645083827e-03,1.548061066706737888e-03,8.633341640233993530e-04
2.541452258433390288e+00,2.391100736366350010e-03,1.548061066706737888e-03,7.955469191074371338e-04
2.561463693539165032e+00,3.057179829101167642e-03,1.548061066706737888e-03,6.937198340892791748e-04
2.581475128644939776e+00,3.252913680450031462e-03,1.548061066706737888e-03,5.070539191365242004e-04
2.601486563750714520e+00,2.621369590546204949e-03,1.548061066706737888e-03,4.336014389991760254e-04
2.621497998856489264e+00,1.870504057306431999e-03,1.548061066706737888e-03,5.177529528737068176e-04
2.641509433962264008e+00,2.087872014732269389e-03,1.633566876279942846e-03,5.868040025234222412e-04
2.661520869068038753e+00,2.169890893221985799e-03,1.760061475234626222e-03,6.875344552099704742e-04
2.681532304173813497e+00,2.265699387854932991e-03,1.931699561454044327e-03,8.395910263061523438e-04
2.701543739279588241e+00,2.045334744512626243e-03,2.187411412682686851e-03,7.887035608291625977e-04
2.721555174385362985e+00,2.208316310178940357e-03,2.445530621104875010e-03,7.710717618465423584e-04
2.741566609491137729e+00,2.350260637214211367e-03,2.692918764622106824e-03,9.298268705606460571e-04
2.761578044596912473e+00,2.435109912064055762e-03,2.872938041888668109e-03,7.540667429566383362e-04
2.781589479702687218e+00,2.614114803154144601e-03,3.035066986972576476e-03,9.023109450936317444e-04
2.801600914808461962e+00,2.269982084562754618e-03,3.128307300625081128e-03,1.244384795427322388e-03
2.821612349914236262e+00,1.810065098350119306e-03,3.173300719283964413e-03,1.247700303792953491e-03
2.841623785020011006e+00,2.260409918693970840e-03,3.258876603269913151e-03,1.287709921598434448e-03
2.861635220125785750e+00,2.689706036560205425e-03,3.258876603269913151e-03,1.554909162223339081e-03
2.881646655231560494e+00,2.630683969428397780e-03,3.299679141867608613e-03,1.793912146240472794e-03
2.901658090337335238e+00,2.554572859171027038e-03,3.344456199949176131e-03,1.901383511722087860e-03
2.921669525443109983e+00,2.462066002102748265e-03,3.430039511782786467e-03,2.094483934342861176e-03
2.941680960548884727e+00,2.793553561805913257e-03,3.464606110229794325e-03,2.410167828202247620e-03
2.961692395654659471e+00,2.521940609789392451e-03,3.556008373802418531e-03,2.549912780523300171e-03
2.981703830760434215e+00,2.191899576863692856e-03,3.645538012656910926e-03,2.637778408825397491e-03
3.001715265866208959e+00,2.129156246755328948e-03,3.772409959903426282e-03,2.728792838752269745e-03
3.021726700971983703e+00,2.476345198170554207e-03,3.858011884446336213e-03,2.634102012962102890e-03
3.041738136077758448e+00,2.661552459426181749e-03,3.898935182504528058e-03,2.690295688807964325e-03
3.061749571183533192e+00,2.830175503333625091e-03,3.943617538923036361e-03,2.769485116004943848e-03
3.081761006289307936e+00,3.782886947834621181e-03,4.029226925798975144e-03,2.856161445379257202e-03
3.101772441395082680e+00,3.976110114075086764e-03,4.029226925798975144e-03,2.703302074223756790e-03
3.121783876500857424e+00,4.043404498195466226e-03,4.029226925798975144e-03,2.626350149512290955e-03
3.141795311606632168e+00,3.757531665895222795e-03,4.029226925798975144e-03,2.651864662766456604e-03
3.161806746712406913e+00,3.468199134494706973e-03,4.029226925798975144e-03,2.521974965929985046e-03
3.181818181818181657e+00,3.711821666871051133e-03,4.029226925798975144e-03,2.549712546169757843e-03
3.201829616923956401e+00,3.265558863156919640e-03,4.200456906613538564e-03,2.644694875925779343e-03
3.221841052029731145e+00,3.056665095403166346e-03,4.200456906613538564e-03,2.948859706521034241e-03
3.241852487135505889e+00,3.074083727840955498e-03,4.286077505486219838e-03,3.008789382874965668e-03
3.261863922241280633e+00,3.362834229805876894e-03,4.286077505486219838e-03,2.932667732238769531e-03
3.281875357347055377e+00,3.476728844522162382e-03,4.326600329077373748e-03,2.707038540393114090e-03
3.301886792452830122e+00,3.598446691177238210e-03,4.371701846626268630e-03,2.814946696162223816e-03
3.321898227558604866e+00,3.212648970190046162e-03,4.371701846626268630e-03,2.810184843838214874e-03
3.341909662664379166e+00,3.148154718104226486e-03,4.371701846626268630e-03,2.633295953273773193e-03
3.361921097770153910e+00,3.088868230515540506e-03,4.371701846626268630e-03,2.882832661271095276e-03
3.381932532875928654e+00,3.005876638887655227e-03,4.286077505486219838e-03,3.025476355105638504e-03
3.401943967981703398e+00,3.555707898773594576e-03,4.245230024513994144e-03,2.868716605007648468e-03
3.421955403087478143e+00,3.814915191423530992e-03,4.200456906613538564e-03,2.759649883955717087e-03
3.441966838193252887e+00,4.370207188291693953e-03,4.200456906613538564e-03,2.666097134351730347e-03
3.461978273299027631e+00,4.534734139316746841e-03,4.200456906613538564e-03,2.745847217738628387e-03
3.481989708404802375e+00,4.096151139857158105e-03,4.200456906613538564e-03,3.081138245761394501e-03
3.502001143510577119e+00,3.509807046969591615e-03,4.200456906613538564e-03,3.238781820982694626e-03
3.522012578616351863e+00,3.383682398508623505e-03,4.200456906613538564e-03,3.088483121246099472e-03
3.542024013722126607e+00,3.520755919837646568e-03,4.200456906613538564e-03,3.187876660376787186e-03
3.562035448827901352e+00,3.336510428214613071e-03,4.200456906613538564e-03,3.212579526007175446e-03
3.582046883933676096e+00,3.187303311797249749e-03,4.200456906613538564e-03,3.037653397768735886e-03
3.602058319039450840e+00,3.144310270289245399e-03,4.200456906613538564e-03,2.986910752952098846e-03
3.622069754145225584e+00,3.413510810751713836e-03,4.200456906613538564e-03,2.928302623331546783e-03
3.642081189251000328e+00,3.211725142218816494e-03,4.200456906613538564e-03,3.000788390636444092e-03
3.662092624356775072e+00,2.933050524263802056e-03,4.200456906613538564e-03,3.046760335564613342e-03
3.682104059462549817e+00,2.578198960385587758e-03,4.200456906613538564e-03,3.061619121581315994e-03
3.702115494568324561e+00,2.495868249943699897e-03,4.200456906613538564e-03,3.040039911866188049e-03
3.722126929674099305e+00,2.930722422268727118e-03,4.200456906613538564e-03,2.996630035340785980e-03
3.742138364779874049e+00,3.628417427918236102e-03,4.200456906613538564e-03,3.019712399691343307e-03
3.762149799885648793e+00,4.104506530910154334e-03,4.200456906613538564e-03,2.869970165193080902e-03
3.782161234991423537e+00,3.976376322571920779e-03,4.200456906613538564e-03,2.605593763291835785e-03
3.802172670097198282e+00,3.777535834415412901e-03,4.200456906613538564e-03,2.608851529657840729e-03
3.822184105202973026e+00,3.175603474947569921e-03,4.200456906613538564e-03,2.920167520642280579e-03
3.842195540308747326e+00,3.038271573210992935e-03,4.200456906613538564e-03,2.982787787914276123e-03
3.862206975414522070e+00,2.657599345305907638e-03,4.200456906613538564e-03,2.864936366677284241e-03
3.882218410520296814e+00,2.647613198954446283e-03,4.029226925798975144e-03,2.664263360202312469e-03
3.902229845626071558e+00,2.911857916875293904e-03,4.029226925798975144e-03,2.674072049558162689e-03
3.922241280731846302e+00,2.332165944848886823e-03,4.029226925798975144e-03,3.053249791264533997e-03
3.942252715837621047e+00,1.913223923542274477e-03,3.943617538923036361e-03,3.216459415853023529e-03
3.962264150943395791e+00,2.052466931714594985e-03,3.943617538923036361e-03,2.976655960083007812e-03
3.982275586049170535e+00,1.997013623058344241e-03,3.943617538923036361e-03,3.071792889386415482e-03
4.002287021154945279e+00,2.181465654371383088e-03,3.943617538923036361e-03,2.970871515572071075e-03
4.022298456260720023e+00,2.051534284912740792e-03,3.898552967123905706e-03,2.781897317618131638e-03
4.042309891366494767e+00,1.425551469374514678e-03,3.858011884446336213e-03,2.735640387982130051e-03
4.062321326472269511e+00,1.354493615834729148e-03,3.858011884446336213e-03,2.726961858570575714e-03
4.082332761578044256e+00,1.946382664134508429e-03,3.858011884446336213e-03,2.460940741002559662e-03
4.102344196683819000e+00,2.892466067390627588e-03,3.858011884446336213e-03,2.219974994659423828e-03
4.122355631789593744e+00,2.954737619539347156e-03,3.858011884446336213e-03,2.226420678198337555e-03
4.142367066895368488e+00,2.422090571165658613e-03,3.858011884446336213e-03,2.323433756828308105e-03
4.162378502001143232e+00,2.736882158136998665e-03,3.772409959903426282e-03,2.650566399097442627e-03
4.182389937106917976e+00,3.192062667194212489e-03,3.772409959903426282e-03,2.693724818527698517e-03
4.202401372212692721e+00,3.099134867311620009e-03,3.772409959903426282e-03,3.033546730875968933e-03
4.222412807318467465e+00,3.055887646610416005e-03,3.686811762829486552e-03,3.185546025633811951e-03
4.242424242424242209e+00,3.509291923751530016e-03,3.647180592569967787e-03,3.072716295719146729e-03
4.262435677530016953e+00,3.854417286063494246e-03,3.601217290760333218e-03,2.942079678177833557e-03
4.282447112635791697e+00,3.305039264531425911e-03,3.601217290760333218e-03,2.891296986490488052e-03
4.302458547741566441e+00,2.956959484602880717e-03,3.560847637770768286e-03,2.884950023144483566e-03
4.322469982847341186e+00,2.877969107723874712e-03,3.515626541232407410e-03,3.027167171239852905e-03
4.342481417953115930e+00,2.850120793044072509e-03,3.475141555370294191e-03,2.864796668291091919e-03
4.362492853058890674e+00,2.818527422774439080e-03,3.430039511782786467e-03,2.665860578417778015e-03
4.382504288164665418e+00,2.656755039401630623e-03,3.344456199949176131e-03,2.628165297210216522e-03
4.402515723270440162e+00,3.007852151699963016e-03,3.306832195863008104e-03,2.328124828636646271e-03
4.422527158376214906e+00,3.100736103989362464e-03,3.258876603269913151e-03,2.166603691875934601e-03
4.442538593481989651e+00,2.980340644244646071e-03,3.173300719283964413e-03,1.929329708218574524e-03
4.462550028587764395e+00,2.689403624867245119e-03,3.087728545530926509e-03,2.019805833697319031e-03
4.482561463693539139e+00,2.431746108582362974e-03,2.957270182243697254e-03,2.008946612477302551e-03
4.502572898799313883e+00,2.409633175207091457e-03,2.831034261074686243e-03,2.021055668592453003e-03
4.522584333905088627e+00,1.833218703377475578e-03,2.701238540772196023e-03,2.145033329725265503e-03
4.542595769010863371e+00,1.904835313168807198e-03,2.535800114994140025e-03,2.147912979125976562e-03
4.562607204116638115e+00,2.301180272585752039e-03,2.403284428850651494e-03,2.109706401824951172e-03
4.582618639222412860e+00,2.185993842234421319e-03,2.193668713864878415e-03,2.082299441099166870e-03
4.602630074328187604e+00,2.062914337714291755e-03,2.061150963933275956e-03,2.090759575366973877e-03
4.622641509433961460e+00,2.009929886010597064e-03,1.975626799597467089e-03,1.966826617717742920e-03
4.642652944539736204e+00,2.178187771616433340e-03,1.890106311114905010e-03,1.779366750270128250e-03
4.662664379645510948e+00,2.761640692471296551e-03,1.804589496034601304e-03,1.766894944012165070e-03
4.682675814751285692e+00,3.024954909389108125e-03,1.804589496034601304e-03,1.696445047855377197e-03
4.702687249857060436e+00,2.966812587438340254e-03,1.804589496034601304e-03,1.627638936042785645e-03
4.722698684962835181e+00,3.070013175883079710e-03,1.804589496034601304e-03,1.650032121688127518e-03
4.742710120068609925e+00,3.058065846695038302e-03,1.843673686485259797e-03,1.639722846448421478e-03
4.762721555174384669e+00,3.371086782252126924e-03,1.890106311114905010e-03,1.532331109046936035e-03
4.782732990280159413e+00,2.864919323859189959e-03,1.890106311114905010e-03,1.620633527636528015e-03
4.802744425385934157e+00,2.398191241899604118e-03,1.975626799597467089e-03,1.606381498277187347e-03
4.822755860491708901e+00,1.741603603091818660e-03,1.975626799597467089e-03,1.761314924806356430e-03
4.842767295597483646e+00,1.212793210938890257e-03,1.975626799597467089e-03,1.738596241921186447e-03
4.862778730703258390e+00,1.476699677042909737e-03,1.890106311114905010e-03,1.593255437910556793e-03
4.882790165809033134e+00,1.506905376519373195e-03,1.846657245542048312e-03,1.420752145349979401e-03
4.902801600914807878e+00,1.232594360458700482e-03,1.765561589778593494e-03,1.415735110640525818e-03
4.922813036020582622e+00,1.008960270482346091e-03,1.678768936359667941e-03,1.247365027666091919e-03
4.942824471126357366e+00,8.313809945711279816e-04,1.594888076100919004e-03,9.694145992398262024e-04
4.962835906232132110e+00,1.022085095077219369e-03,1.548061066706737888e-03,9.661260992288589478e-04
4.982847341337906855e+00,1.331099569865375675e-03,1.462558920738089374e-03,9.609991684556007385e-04
5.002858776443681599e+00,1.045300336094154986e-03,1.377060435926135296e-03,8.481559343636035919e-04
5.022870211549456343e+00,3.281669357826913144e-04,1.377060435926135296e-03,8.480399847030639648e-04
5.042881646655231087e+00,2.488716311079221168e-04,1.377060435926135296e-03,1.139818225055932999e-03
5.062893081761005831e+00,2.236233907690160733e-04,1.377060435926135296e-03,1.214639283716678619e-03
5.082904516866780575e+00,4.934434851153020806e-04,1.377060435926135296e-03,1.048808917403221130e-03
5.102915951972555320e+00,5.241239530960694433e-04,1.377060435926135296e-03,1.073142979294061661e-03
5.122927387078330064e+00,1.630187397980837585e-04,1.462558920738089374e-03,1.082103699445724487e-03
5.142938822184104808e+00,2.164933522302735827e-05,1.462558920738089374e-03,1.223565079271793365e-03
5.162950257289879552e+00,2.140162324298903898e-04,1.462558920738089374e-03,1.290479674935340881e-03
5.182961692395654296e+00,8.302050730944960429e-04,1.548061066706737888e-03,1.277105882763862610e-03
5.202973127501429040e+00,7.944155150865504821e-04,1.548061066706737888e-03,1.231400296092033386e-03
5.222984562607203785e+00,1.455612125149332746e-03,1.548061066706737888e-03,1.365441828966140747e-03
5.242995997712978529e+00,1.536725043542367048e-03,1.548061066706737888e-03,1.410107128322124481e-03
5.263007432818753273e+00,1.071022889652258579e-03,1.548061066706737888e-03,1.364496536552906036e-03
5.283018867924528017e+00,7.758475093003412400e-04,1.548061066706737888e-03,1.410107128322124481e-03
5.303030303030302761e+00,6.873001380726663197e-04,1.548061066706737888e-03,1.455692574381828308e-03
5.323041738136077505e+00,5.161479777898534283e-04,1.548061066706737888e-03,1.474095508456230164e-03
5.343053173241852249e+00,3.937761658839679987e-04,1.462558920738089374e-03,1.441883854568004608e-03
5.363064608347626994e+00,4.194613678097567060e-04,1.462558920738089374e-03,1.264521386474370956e-03
5.383076043453401738e+00,2.244545797788411639e-04,1.462558920738089374e-03,1.197374425828456879e-03
5.403087478559176482e+00,-5.898559723530993198e-05,1.462558920738089374e-03,1.329648308455944061e-03
5.423098913664951226e+00,-9.537745637947363264e-05,1.462558920738089374e-03,1.175000332295894623e-03
5.443110348770725970e+00,8.856717617009762843e-05,1.462558920738089374e-03,9.240722283720970154e-04
5.463121783876500714e+00,2.702640184981605631e-04,1.377060435926135296e-03,8.928375318646430969e-04
5.483133218982275459e+00,5.769125869711186913e-04,1.377060435926135296e-03,6.294492632150650024e-04
5.503144654088050203e+00,7.779369823856073377e-04,1.291565609823634242e-03,7.058260962367057800e-04
5.523156089193824947e+00,1.016600687395772130e-03,1.250492729290013979e-03,7.682880386710166931e-04
5.543167524299599691e+00,1.231934713695214756e-03,1.206074439983970820e-03,8.948980830609798431e-04
5.563178959405374435e+00,1.367873563904264348e-03,1.120586923961153268e-03,9.156363084912300110e-04
5.583190394511149179e+00,1.022158422069832000e-03,1.077349141706948491e-03,9.320639073848724365e-04
5.603201829616923924e+00,8.492171921425995581e-04,1.035103059309811944e-03,1.107874792069196701e-03
5.623213264722698668e+00,6.390045577588263038e-04,9.113284485797326986e-04,1.206827349960803986e-03
5.643224699828472524e+00,6.325665220513732555e-04,7.786733491402988289e-04,1.320670358836650848e-03
5.663236134934247268e+00,1.060093422196841089e-03,7.389124410426310078e-04,1.030923333019018173e-03
5.683247570040022012e+00,1.143531671881605405e-03,-6.306519900114479331e-05,9.047091007232666016e-04
5.703259005145796756e+00,1.191683163479102673e-03,-8.176996533311831723e-04,8.020610548555850983e-04
5.723270440251571500e+00,1.219170666921629573e-03,-8.641462743431969126e-04,8.407537825405597687e-04
5.743281875357346244e+00,5.320356451706079485e-04,-9.031116995159541201e-04,8.154809474945068359e-04
5.763293310463120989e+00,6.127758332145215217e-05,-9.496228435852012689e-04,8.094161748886108398e-04
5.783304745568895733e+00,1.215261543078121351e-04,-9.496228435852012689e-04,7.882560603320598602e-04
5.803316180674670477e+00,3.804018771449294901e-04,-9.496228435852012689e-04,8.342284709215164185e-04
5.823327615780445221e+00,-5.338579224561275914e-05,-9.088008797735802396e-04,7.490920834243297577e-04
5.843339050886219965e+00,-1.209748461373782731e-05,-8.641462743431969126e-04,4.104422405362129211e-04
5.863350485991994709e+00,4.584748485531473460e-04,-8.641462743431969126e-04,2.801911905407905579e-04
5.883361921097769454e+00,-1.021158235407960171e-04,-8.641462743431969126e-04,1.480504870414733887e-04
5.903373356203544198e+00,-5.855071863468206544e-04,-9.044341980951861636e-04,1.884177327156066895e-04
5.923384791309318942e+00,-6.431971829132256645e-04,-9.496228435852012689e-04,2.440046519041061401e-04
5.943396226415093686e+00,-8.526031608819726292e-04,-1.035103059309811944e-03,3.647035919129848480e-04
5.963407661520868430e+00,-8.776426161397915147e-04,-1.075134316552341356e-03,3.093648701906204224e-04
5.983419096626643174e+00,-8.272401019990782657e-04,-1.161917556447298987e-03,3.002723678946495056e-04
6.003430531732417919e+00,-8.598126234732878089e-04,-1.247732760429018459e-03,3.844192251563072205e-04
6.023441966838192663e+00,-6.420106299597168114e-04,-1.334524095600084833e-03,5.079316906630992889e-04
6.043453401943967407e+00,-4.872553821128204664e-04,-1.506420460665321278e-03,6.006965413689613342e-04
6.063464837049742151e+00,-2.387003785244382493e-04,-1.548061066706737888e-03,5.228826776146888733e-04
6.083476272155516895e+00,-2.746418653598565280e-04,-1.590636675523018689e-03,3.109327517449855804e-04
6.103487707261291639e+00,-7.842378250716130475e-04,-1.719076351906193359e-03,1.626694574952125549e-04
6.123499142367066383e+00,-1.143006021428282556e-03,-1.804589496034601304e-03,-4.122778773307800293e-05
6.143510577472841128e+00,-9.182982975706495540e-04,-1.890106311114905010e-03,-6.365589797496795654e-06
6.163522012578615872e+00,-5.550932093674607526e-04,-1.975626799597467089e-03,-2.600532025098800659e-04
6.183533447684390616e+00,-6.403920268700496327e-04,-1.975626799597467089e-03,-2.620341256260871887e-04
6.203544882790165360e+00,-9.488733808073853337e-04,-1.975626799597467089e-03,-2.805460244417190552e-04
6.223556317895940104e+00,-7.846014600542396090e-04,-1.975626799597467089e-03,-3.111213445663452148e-04
6.243567753001714848e+00,-8.284330644483305171e-04,-1.975626799597467089e-03,-3.337161615490913391e-04
6.263579188107489593e+00,-1.358978333748850440e-03,-1.975626799597467089e-03,-3.275861963629722595e-04
6.283590623213264337e+00,-1.589210290337632813e-03,-1.975626799597467089e-03,-4.710350185632705688e-05
6.303602058319039081e+00,-2.355954824019242111e-03,-1.975626799597467089e-03,-7.118191570043563843e-05
6.323613493424813825e+00,-2.517719700986417643e-03,-2.061150963933275956e-03,-2.645617350935935974e-04
6.343624928530588569e+00,-2.290089105011875858e-03,-2.061150963933275956e-03,-1.777783036231994629e-04
6.363636363636363313e+00,-1.816641803967300418e-03,-2.061150963933275956e-03,-2.847993746399879456e-04
6.383647798742138058e+00,-2.028123865010355610e-03,-2.061150963933275956e-03,-5.485983565449714661e-04
6.403659233847912802e+00,-2.067113463072118608e-03,-2.061150963933275956e-03,-8.454453200101852417e-04
6.423670668953687546e+00,-1.731389298867251755e-03,-2.061150963933275956e-03,-8.341260254383087158e-04
6.443682104059462290e+00,-1.037841777039670088e-03,-2.061150963933275956e-03,-6.864229217171669006e-04
6.463693539165237034e+00,-1.166381146001468699e-03,-2.061150963933275956e-03,-7.120212540030479431e-04
6.483704974271011778e+00,-1.403766448679334656e-03,-2.061150963933275956e-03,-6.319815292954444885e-04
6.503716409376786523e+00,-1.165032184794452617e-03,-2.061150963933275956e-03,-2.851085737347602844e-04
6.523727844482561267e+00,-8.690495489294602569e-04,-2.061150963933275956e-03,-5.345512181520462036e-05
6.543739279588336011e+00,-8.141640264352958262e-04,-2.061150963933275956e-03,-5.255453288555145264e-06
6.563750714694110755e+00,-1.035628574393845014e-03,-2.061150963933275956e-03,-5.889777094125747681e-05
6.583762149799885499e+00,-8.663411057483777922e-04,-2.061150963933275956e-03,-1.580715179443359375e-04
6.603773584905660243e+00,-7.814859294134185713e-04,-2.061150963933275956e-03,-1.190686598420143127e-04
6.623785020011434987e+00,-1.398815818587348164e-03,-2.061150963933275956e-03,-2.593118697404861450e-04
6.643796455117209732e+00,-1.467341980363817515e-03,-2.061150963933275956e-03,-2.615684643387794495e-04
6.663807890222983588e+00,-1.580209969571447388e-03,-2.061150963933275956e-03,-3.037629649043083191e-04
6.683819325328758332e+00,-1.483592605896279920e-03,-2.061150963933275956e-03,-3.353608772158622742e-04
6.703830760434533076e+00,-1.318986428749319758e-03,-2.061150963933275956e-03,-6.667897105216979980e-04
6.723842195540307820e+00,-1.648537702346333702e-03,-2.061150963933275956e-03,-9.630601853132247925e-04
6.743853630646082564e+00,-1.886155076470700251e-03,-2.061150963933275956e-03,-8.063009008765220642e-04
6.763865065751857308e+00,-1.422351473936796793e-03,-2.061150963933275956e-03,-5.390355363488197327e-04
6.783876500857632053e+00,-8.882023814225427924e-04,-2.061150963933275956e-03,-7.309289649128913879e-04
6.803887935963406797e+00,-7.565723722799440202e-04,-2.061150963933275956e-03,-7.012607529759407043e-04
6.823899371069181541e+00,-7.264491628370594797e-04,-2.061150963933275956e-03,-6.797472015023231506e-04
6.843910806174956285e+00,-5.422032108790939171e-04,-2.061150963933275956e-03,-5.975300446152687073e-04
6.863922241280731029e+00,-7.836145646219255714e-04,-2.061150963933275956e-03,-5.323244258761405945e-04
6.883933676386505773e+00,-1.239262809507572826e-03,-2.061150963933275956e-03,-2.844799309968948364e-04
6.903945111492280517e+00,-1.375439249694730822e-03,-2.061150963933275956e-03,-4.303641617298126221e-04
6.923956546598055262e+00,-1.205675853192153882e-03,-2.061150963933275956e-03,-3.885030746459960938e-04
6.943967981703830006e+00,-7.490780067148577548e-04,-2.061150963933275956e-03,-2.285474911332130432e-04
6.963979416809604750e+00,-1.114677731064190854e-03,-2.146678806573945174e-03,-2.691587433218955994e-04
6.983990851915379494e+00,-1.216259587649267272e-03,-2.146678806573945174e-03,-4.468215629458427429e-04
7.004002287021154238e+00,-1.310800892602404085e-03,-2.146678806573945174e-03,-7.060170173645019531e-04
7.024013722126928982e+00,-1.942330185733206517e-03,-2.146678806573945174e-03,-8.539920672774314880e-04
7.044025157232703727e+00,-2.575913130872534585e-03,-2.146678806573945174e-03,-8.021937683224678040e-04
7.064036592338478471e+00,-3.003129310048599423e-03,-2.232210329971716714e-03,-5.856025964021682739e-04
7.084048027444253215e+00,-3.561082924480556480e-03,-2.232210329971716714e-03,-5.706166848540306091e-04
7.104059462550027959e+00,-3.908451534233690558e-03,-2.271226684341338259e-03,-8.829105645418167114e-04
7.124070897655802703e+00,-3.380938734143212367e-03,-2.317745536579453574e-03,-1.087409444153308868e-03
7.144082332761577447e+00,-2.180065390106318904e-03,-2.317745536579453574e-03,-1.214661635458469391e-03
7.164093767867352192e+00,-1.673528366900670084e-03,-2.317745536579453574e-03,-1.398137770593166351e-03
7.184105202973126936e+00,-1.869567328860920414e-03,-2.278590871477436698e-03,-1.510218717157840729e-03
7.204116638078901680e+00,-1.702321168378883665e-03,-2.232210329971716714e-03,-1.448263414204120636e-03
7.224128073184676424e+00,-1.121649329224103878e-03,-2.232210329971716714e-03,-1.221970655024051666e-03
7.244139508290451168e+00,-1.364900012810722806e-03,-2.232210329971716714e-03,-1.073670573532581329e-03
7.264150943396225912e+00,-1.926463740608224491e-03,-2.272004591410418245e-03,-1.113134436309337616e-03
7.284162378502000657e+00,-2.334027124064303772e-03,-2.317745536579453574e-03,-9.012725204229354858e-04
7.304173813607775401e+00,-1.720920612990084822e-03,-2.317745536579453574e-03,-6.522098556160926819e-04
7.324185248713550145e+00,-1.473298304910893898e-03,-2.317745536579453574e-03,-6.092200055718421936e-04
7.344196683819324889e+00,-2.447152670158703018e-03,-2.232210329971716714e-03,-4.579769447445869446e-04
7.364208118925099633e+00,-3.402525353747263680e-03,-2.232210329971716714e-03,-1.970110461115837097e-04
7.384219554030874377e+00,-3.096892795543684709e-03,-2.232210329971716714e-03,1.295492984354496002e-04
7.404230989136649121e+00,-2.997570969213529061e-03,-2.232210329971716714e-03,-1.267138868570327759e-04
7.424242424242423866e+00,-2.738339028813318275e-03,-2.232210329971716714e-03,-5.138218402862548828e-04
7.444253859348198610e+00,-3.123991353664196027e-03,-2.232210329971716714e-03,-8.055260404944419861e-04
7.464265294453973354e+00,-3.140588503337549738e-03,-2.232210329971716714e-03,-1.183738000690937042e-03
7.484276729559748098e+00,-2.894737098687069458e-03,-2.232210329971716714e-03,-1.611999236047267914e-03
7.504288164665522842e+00,-2.547931228435828220e-03,-2.232210329971716714e-03,-1.795472577214241028e-03
7.524299599771297586e+00,-2.753166936498206274e-03,-2.232210329971716714e-03,-2.015741541981697083e-03
7.544311034877072331e+00,-2.872195622651486056e-03,-2.232210329971716714e-03,-1.906826160848140717e-03
7.564322469982847075e+00,-2.511707951749980218e-03,-2.193042877409976787e-03,-1.409831456840038300e-03
7.584333905088621819e+00,-2.504848169178409186e-03,-2.146678806573945174e-03,-1.135793514549732208e-03
7.604345340194396563e+00,-2.632079288032198629e-03,-2.146678806573945174e-03,-8.943201974034309387e-04
7.624356775300171307e+00,-2.895049544869322637e-03,-2.146678806573945174e-03,-7.591024041175842285e-04
7.644368210405946051e+00,-3.005335238150716633e-03,-2.146678806573945174e-03,-7.648849859833717346e-04
7.664379645511720796e+00,-2.945302783177985474e-03,-2.146678806573945174e-03,-8.507911115884780884e-04
7.684391080617494652e+00,-2.304306154660131813e-03,-2.146678806573945174e-03,-9.395591914653778076e-04
7.704402515723269396e+00,-1.909598999851010344e-03,-2.106749672874188434e-03,-1.013125292956829071e-03
7.724413950829044140e+00,-1.445554625242993167e-03,-2.061150963933275956e-03,-9.595742449164390564e-04
7.744425385934818884e+00,-9.502677775033932387e-04,-1.935950753912710990e-03,-8.268123492598533630e-04
7.764436821040593628e+00,-1.121554710382795207e-03,-1.804589496034601304e-03,-9.571341797709465027e-04
7.784448256146368372e+00,-1.651621575909439964e-03,-1.679225325687052749e-03,-1.062807627022266388e-03
7.804459691252143116e+00,-2.739101134683005929e-03,-1.593479059715797704e-03,-1.062468625605106354e-03
7.824471126357917861e+00,-4.179157712234287357e-03,-1.548061066706737888e-03,-9.597530588507652283e-04
7.844482561463692605e+00,-4.694280274773301662e-03,-1.548061066706737888e-03,-7.822429761290550232e-04
7.864493996569467349e+00,-4.340302162958625636e-03,-1.548061066706737888e-03,-2.813152968883514404e-04
7.884505431675242093e+00,-3.470736832436081311e-03,-1.548061066706737888e-03,-5.574990063905715942e-05
7.904516866781016837e+00,-2.995121053596565448e-03,-1.548061066706737888e-03,-3.702547401189804077e-04
7.924528301886791581e+00,-2.070226312087199063e-03,-1.548061066706737888e-03,-8.425535634160041809e-04
7.944539736992566326e+00,4.612548899499650931e-04,-1.507511980139903708e-03,-1.225410960614681244e-03
7.964551172098341070e+00,2.089693709408217172e-03,-1.377060435926135296e-03,-1.090195961296558380e-03
7.984562607204115814e+00,9.763543292076857670e-04,-1.251687235836022177e-03,-6.679473444819450378e-04
8.004574042309890558e+00,1.814605619724998537e-04,-1.042603594009757417e-03,-5.572997033596038818e-04
8.024585477415666190e+00,8.057835355691706294e-04,-6.118860033986746956e-05,-3.661094233393669128e-04
8.044596912521440046e+00,3.903486017087495004e-04,1.028615684288193468e-03,-2.710735425353050232e-04
8.064608347627215679e+00,-2.831562869608998233e-04,1.453078370170072554e-03,-4.071881994605064392e-04
8.084619782732989535e+00,-7.300993490414918940e-04,1.711399526350051601e-03,-6.168773397803306580e-04
8.104631217838765167e+00,-1.707014946499098252e-03,2.051701484157261984e-03,-9.589763358235359192e-04
8.124642652944539023e+00,-3.330214130639173268e-03,2.312359589874560164e-03,-6.044497713446617126e-04
8.144654088050314655e+00,-4.577582806172481381e-03,2.529068834914839289e-03,3.462694585323333740e-04
8.164665523156088511e+00,-2.792100560387027631e-03,2.659923244189337822e-03,8.121328428387641907e-04
8.184676958261864144e+00,-3.881399685657672543e-05,2.659923244189337822e-03,1.055767759680747986e-03
8.204688393367638000e+00,6.690530608838853553e-04,2.621073966398407718e-03,1.161977648735046387e-03
8.224699828473411856e+00,6.252053986127375325e-04,2.488827009239428546e-03,1.934031955897808075e-03
8.244711263579187488e+00,1.191513525988844224e-03,2.403284428850651494e-03,1.852230168879032135e-03
8.264722698684961344e+00,1.516443238779330641e-03,2.403284428850651494e-03,1.039004418998956680e-03
8.284734133790736976e+00,1.641616378698291297e-03,2.441834831137756640e-03,4.707938060164451599e-04
8.304745568896510832e+00,1.468852893175431277e-03,2.737534086392436408e-03,2.400851808488368988e-04
8.324757004002286465e+00,5.026279432231073232e-04,3.124278516384729979e-03,-6.299652159214019775e-05
8.344768439108060321e+00,7.467060877433768845e-04,3.552179849061986010e-03,-1.275741495192050934e-03
8.364779874213835953e+00,2.320247613617839808e-03,4.134602026430450085e-03,-1.858254894614219666e-03
8.384791309319609809e+00,5.145338146804682294e-03,4.828789297243410439e-03,-9.290957823395729065e-04
8.404802744425385441e+00,6.984750176282577584e-03,5.524833596312717782e-03,1.658638939261436462e-04
8.424814179531159297e+00,6.193626946487182719e-03,6.337711058114274022e-03,1.439927145838737488e-03
8.444825614636934930e+00,6.514850994744026715e-03,6.928604583553634767e-03,2.591620199382305145e-03
8.464837049742708786e+00,7.553317452840723617e-03,7.828207355035180295e-03,3.987802658230066299e-03
8.484848484848484418e+00,6.533353289065364951e-03,8.566133891946924386e-03,5.387235432863235474e-03
8.504859919954258274e+00,4.051580433249955815e-03,9.291337648041372507e-03,6.704533472657203674e-03
8.524871355060033906e+00,1.940712200374557260e-03,1.011664921625758488e-02,7.448613643646240234e-03
8.544882790165807762e+00,2.634173657068842982e-03,1.087957869532483329e-02,7.364568766206502914e-03
8.564894225271583394e+00,3.328223085084948581e-03,1.165394108324427705e-02,6.730652879923582077e-03
8.584905660377357250e+00,2.641037522015771046e-03,1.234264608204201953e-02,6.089042406529188156e-03
8.604917095483132883e+00,4.264931901402817423e-03,1.315975270486498608e-02,5.470540374517440796e-03
8.624928530588906739e+00,6.827674844106847510e-03,1.397810718817808252e-02,4.592300392687320709e-03
8.644939965694682371e+00,8.895577784127903231e-03,1.499455406722982782e-02,3.994273953139781952e-03
8.664951400800456227e+00,1.057228333872003642e-02,1.602467451431743156e-02,4.348348826169967651e-03
8.684962835906231859e+00,9.869630904269116947e-03,1.723396151682238600e-02,5.711338482797145844e-03
8.704974271012005715e+00,9.390767896418935126e-03,1.849226740442490649e-02,7.479166612029075623e-03
8.724985706117781348e+00,1.075669634897937106e-02,1.995389281550961208e-02,9.303352795541286469e-03
8.744997141223555204e+00,1.103210038591202063e-02,2.136962409352028205e-02,1.149168238043785095e-02
8.765008576329330836e+00,1.174192706178257828e-02,2.301174600511850937e-02,1.393328234553337097e-02
8.785020011435104692e+00,1.480411654412632297e-02,2.468475056659739583e-02,1.629119738936424255e-02
8.805031446540880324e+00,1.896013387187177671e-02,2.651462669305373540e-02,1.788329333066940308e-02
8.825042881646654180e+00,2.190900156393537149e-02,2.843149666777319146e-02,1.854494027793407440e-02
8.845054316752429813e+00,2.316142815052618653e-02,3.028010666757502065e-02,1.910891756415367126e-02
8.865065751858203669e+00,2.410772056520959702e-02,3.236948744165509678e-02,2.053737081587314606e-02
8.885077186963979301e+00,2.565020958898118000e-02,3.441106600860020098e-02,2.193598449230194092e-02
8.905088622069753157e+00,2.739976420345489883e-02,3.654508847454333159e-02,2.328051999211311340e-02
8.925100057175528789e+00,2.836849461964907615e-02,3.855647728586555217e-02,2.506363764405250549e-02
8.945111492281302645e+00,2.852881726677158891e-02,4.061249457057265061e-02,2.689449489116668701e-02
8.965122927387078278e+00,2.914992892970016264e-02,4.268855519189810460e-02,2.842890098690986633e-02
8.985134362492852134e+00,3.051837282820182504e-02,4.459610715974850897e-02,3.000232577323913574e-02
9.005145797598627766e+00,3.189764764960199145e-02,4.648156761249117030e-02,3.174525499343872070e-02
9.025157232704401622e+00,3.333333012233051507e-02,4.816072065183273770e-02,3.302771225571632385e-02
9.045168667810177254e+00,3.508736397562247505e-02,4.984372665601423391e-02,3.447022661566734314e-02
9.065180102915951110e+00,3.710759040935282527e-02,5.136933310401638197e-02,3.600359708070755005e-02
9.085191538021726743e+00,3.927114882378333893e-02,5.267226234600516643e-02,3.728282079100608826e-02
9.105202973127500599e+00,4.066660696458116592e-02,5.397249918643411831e-02,3.851260244846343994e-02
9.125214408233276231e+00,4.279037377603350095e-02,5.525562395774464425e-02,3.995100781321525574e-02
9.145225843339050087e+00,4.435764939095281079e-02,5.644363940764542120e-02,4.161109775304794312e-02
9.165237278444825719e+00,4.552389426180843829e-02,5.756406837030299956e-02,4.300788417458534241e-02
9.185248713550599575e+00,4.638167602398993866e-02,5.868792213506689170e-02,4.461489245295524597e-02
9.205260148656375208e+00,4.688786728925000563e-02,5.974131418687058520e-02,4.601125791668891907e-02
9.225271583762149064e+00,4.837911639637880457e-02,6.087559691498863751e-02,4.714898765087127686e-02
9.245283018867922920e+00,4.937883465191858501e-02,6.211539598924536304e-02,4.819985106587409973e-02
9.265294453973698552e+00,5.063741053077066429e-02,6.329025361837395391e-02,4.972829297184944153e-02
9.285305889079472408e+00,5.213720840869038448e-02,6.453221923553657813e-02,5.081510916352272034e-02
9.305317324185248040e+00,5.341657959445552523e-02,6.592765202826605941e-02,5.179098993539810181e-02
9.325328759291021896e+00,5.522715982346956126e-02,6.734641284894453406e-02,5.322075635194778442e-02
9.345340194396797528e+00,5.633820672759588810e-02,6.890275006310822570e-02,5.464714765548706055e-02
9.365351629502571384e+00,5.832219929561041627e-02,7.047275593890461876e-02,5.634107813239097595e-02
9.385363064608347017e+00,6.009197462509557192e-02,7.223736232719052408e-02,5.800198018550872803e-02
9.405374499714120873e+00,6.132327581264002125e-02,7.404716426418145314e-02,5.879474431276321411e-02
9.425385934819896505e+00,6.241589111582186017e-02,7.584814181878943296e-02,6.032985076308250427e-02
9.445397369925670361e+00,6.360341135075195385e-02,7.769806285973322735e-02,6.190127134323120117e-02
9.465408805031445993e+00,6.517327363623452718e-02,7.958352172152066695e-02,6.391122937202453613e-02
9.485420240137219849e+00,6.586746995839394547e-02,8.141528016713645011e-02,6.518791615962982178e-02
9.505431675242995482e+00,6.744014734246600584e-02,8.330375160677190582e-02,6.696316599845886230e-02
9.525443110348769338e+00,6.959014246113338908e-02,8.510613235413302946e-02,6.826102733612060547e-02
9.545454545454544970e+00,7.111633929062172177e-02,8.678105767382257585e-02,6.946133077144622803e-02
9.565465980560318826e+00,7.280771983017980675e-02,8.848484469830973642e-02,7.180166244506835938e-02
9.585477415666094458e+00,7.399012315323454103e-02,9.008659165413043790e-02,7.417146116495132446e-02
9.605488850771868314e+00,7.519623550943534129e-02,9.161642393603319778e-02,7.590896636247634888e-02
9.625500285877643947e+00,7.623268113872634644e-02,9.317951218394462942e-02,7.712994515895843506e-02
9.645511720983417803e+00,7.719518257916020698e-02,9.464332524716789763e-02,7.888820022344589233e-02
9.665523156089193435e+00,7.831113792478522351e-02,9.597055397757379980e-02,8.023422211408615112e-02
9.685534591194967291e+00,7.966674955935325320e-02,9.724314799748697002e-02,8.182603120803833008e-02
9.705546026300742923e+00,8.135936423803430406e-02,9.833584189967080336e-02,8.275938034057617188e-02
9.725557461406516779e+00,8.255434091591092038e-02,9.929570307994532719e-02,8.417993783950805664e-02
9.745568896512292412e+00,8.407342851264089367e-02,1.002102384565206616e-01,8.568737655878067017e-02
9.765580331618066268e+00,8.580807833399478612e-02,1.010382649030755892e-01,8.625070750713348389e-02
9.785591766723841900e+00,8.741678038886306623e-02,1.017720648769979142e-01,8.683899044990539551e-02
9.805603201829615756e+00,8.844534569866407958e-02,1.023673025977702572e-01,8.787307888269424438e-02
9.825614636935391388e+00,8.937942044979176048e-02,1.029099956442305203e-01,8.932489156723022461e-02
9.845626072041165244e+00,9.058000655486823927e-02,1.036040423037203062e-01,9.028692543506622314e-02
9.865637507146940877e+00,9.155145499139856480e-02,1.040115972781561066e-01,9.122563898563385010e-02
9.885648942252714733e+00,9.243311354705253946e-02,1.045656184034202130e-01,9.231137484312057495e-02
9.905660377358490365e+00,9.330710578933568144e-02,1.051079166539703180e-01,9.322966635227203369e-02
9.925671812464264221e+00,9.383114445216948762e-02,1.056214429725269854e-01,9.421639144420623779e-02
9.945683247570039853e+00,9.407734451506856443e-02,1.061199126587132058e-01,9.442229568958282471e-02
9.965694682675813709e+00,9.473655383640557093e-02,1.068099972998018815e-01,9.458848834037780762e-02
9.985706117781589342e+00,9.533839659112267051e-02,1.075325335389809983e-01,9.531646966934204102e-02
1.000571755288736320e+01,9.608128862711866336e-02,1.084617473800960491e-01,9.529611468315124512e-02
1.002572898799313883e+01,9.661647816331551952e-02,1.094735687251163769e-01,9.552761912345886230e-02
1.004574042309891269e+01,9.688893229966473453e-02,1.104388314241152719e-01,9.586692601442337036e-02
1.006575185820468832e+01,9.722135166465967204e-02,1.114045897680370628e-01,9.654219448566436768e-02
1.008576329331046217e+01,9.758075841152903662e-02,1.123700270931865253e-01,9.715937077999114990e-02
1.010577472841623781e+01,9.928819708121246201e-02,1.132915370393738075e-01,9.814393520355224609e-02
1.012578616352201166e+01,1.018292146227088024e-01,1.142633753482324849e-01,9.945680201053619385e-02
1.014579759862778729e+01,1.031826959159568430e-01,1.151409276587210678e-01,9.994712471961975098e-02
1.016580903373356115e+01,1.028857450777453802e-01,1.162575597553230228e-01,1.009652465581893921e-01
1.018582046883933678e+01,1.017941015737259952e-01,1.171208614335263326e-01,1.025906950235366821e-01
1.020583190394511064e+01,1.009646186714286548e-01,1.181967639263312858e-01,1.033653169870376587e-01
1.022584333905088627e+01,1.009289366671669574e-01,1.191152057889678789e-01,1.052461862564086914e-01
1.024585477415666013e+01,1.006905078083376315e-01,1.201996752113967393e-01,1.060031652450561523e-01
1.026586620926243398e+01,1.010317573510069594e-01,1.210680808796624069e-01,1.063644364476203918e-01
1.028587764436820962e+01,1.025218353237769831e-01,1.220986346699255154e-01,1.071670651435852051e-01
1.030588907947398347e+01,1.042029182078602761e-01,1.230693928214728061e-01,1.075635626912117004e-01
1.032590051457975910e+01,1.052795235351139669e-01,1.239672213968785880e-01,1.073021143674850464e-01
1.034591194968553296e+01,1.055908113074620208e-01,1.246584351370761123e-01,1.080624908208847046e-01
1.036592338479130859e+01,1.060335697783086339e-01,1.255995170261001159e-01,1.089540943503379822e-01
1.038593481989708245e+01,1.066498324432125361e-01,1.262466704829324493e-01,1.094210445880889893e-01
1.040594625500285808e+01,1.070097882682225082e-01,1.270451053664631846e-01,1.100893840193748474e-01
1.042595769010863194e+01,1.070018326851342183e-01,1.277932356333243424e-01,1.108113080263137817e-01
1.044596912521440757e+01,1.073644481378320248e-01,1.284043475041493076e-01,1.119099557399749756e-01
1.046598056032018143e+01,1.081403944054623034e-01,1.291468433116040870e-01,1.130805909633636475e-01
1.048599199542595706e+01,1.088637730758243577e-01,1.297198740965024022e-01,1.130764633417129517e-01
1.050600343053173091e+01,1.104956349108533326e-01,1.302322259362557744e-01,1.130548119544982910e-01
1.052601486563750655e+01,1.122974710282798744e-01,1.308851836639882693e-01,1.137601733207702637e-01
1.054602630074328040e+01,1.137488569525778037e-01,1.314437507957213203e-01,1.147049814462661743e-01
1.056603773584905603e+01,1.148295117715843333e-01,1.319233411053015170e-01,1.154368594288825989e-01
1.058604917095482989e+01,1.161495040438278031e-01,1.324815774252320888e-01,1.169982850551605225e-01
1.060606060606060552e+01,1.168898664296250528e-01,1.333276737069003237e-01,1.191727146506309509e-01
1.062607204116637938e+01,1.175479547171121159e-01,1.341071002989192851e-01,1.205777227878570557e-01
1.064608347627215501e+01,1.187802607193364224e-01,1.352078858970084119e-01,1.207454875111579895e-01
1.066609491137792887e+01,1.198732118189258927e-01,1.363243430295738023e-01,1.208621263504028320e-01
1.068610634648370450e+01,1.206427032376674174e-01,1.376093093674455314e-01,1.209391057491302490e-01
1.070611778158947835e+01,1.223864441528587921e-01,1.389219322608748197e-01,1.210494413971900940e-01
1.072612921669525399e+01,1.245773083906155515e-01,1.403289948437931867e-01,1.221544072031974792e-01
1.074614065180102784e+01,1.254016673104080548e-01,1.417579643714029225e-01,1.244564503431320190e-01
1.076615208690680348e+01,1.266982552399902040e-01,1.431343856216833466e-01,1.260547637939453125e-01
1.078616352201257733e+01,1.291081709265223809e-01,1.444142087985993139e-01,1.270419955253601074e-01
1.080617495711835296e+01,1.313085667636320897e-01,1.455997399086533806e-01,1.285868883132934570e-01
1.082618639222412682e+01,1.327025726072527667e-01,1.467926418268051536e-01,1.300206929445266724e-01
1.084619782732990245e+01,1.332753704136825645e-01,1.477911332034142489e-01,1.308926790952682495e-01
1.086620926243567631e+01,1.343186961432349391e-01,1.487579495403608121e-01,1.307131350040435791e-01
1.088622069754145194e+01,1.350143225048389128e-01,1.496031773518657348e-01,1.307690143585205078e-01
1.090623213264722580e+01,1.357923102175045693e-01,1.504270573402947675e-01,1.324007809162139893e-01
1.092624356775300143e+01,1.368477190069095073e-01,1.509551739831424544e-01,1.343832910060882568e-01
1.094625500285877528e+01,1.384821645419597458e-01,1.516080705529926909e-01,1.354048103094100952e-01
1.096626643796455092e+01,1.393591838188288079e-01,1.522484318853712659e-01,1.349522769451141357e-01
1.098627787307032477e+01,1.399974640276814286e-01,1.526794263923209327e-01,1.354462206363677979e-01
1.100628930817610041e+01,1.408124772695315274e-01,1.532047985345882657e-01,1.359413564205169678e-01
1.102630074328187426e+01,1.419364023029988653e-01,1.537323628357697702e-01,1.361744105815887451e-01
1.104631217838764989e+01,1.426200036176643871e-01,1.541721376408182187e-01,1.372397541999816895e-01
1.106632361349342375e+01,1.427659138572680841e-01,1.545042277726425273e-01,1.386599242687225342e-01
1.108633504859919938e+01,1.428917873524323257e-01,1.547929697114290293e-01,1.388708502054214478e-01
1.110634648370497324e+01,1.434132953526582599e-01,1.550815285907015673e-01,1.388799548149108887e-01
1.112635791881074887e+01,1.443629841403691882e-01,1.554598661433344575e-01,1.389350891113281250e-01
1.114636935391652273e+01,1.445016426228999951e-01,1.558038662333920132e-01,1.395699679851531982e-01
1.116638078902229836e+01,1.445095008153610971e-01,1.561374153057275005e-01,1.412234455347061157e-01
1.118639222412807221e+01,1.448646508998609472e-01,1.564251745713886310e-01,1.416408866643905640e-01
1.120640365923384785e+01,1.452411988420952149e-01,1.567581310445289866e-01,1.417876482009887695e-01
1.122641509433962170e+01,1.457797925194533328e-01,1.570464971921542996e-01,1.418765485286712646e-01
1.124642652944539734e+01,1.461790108147670852e-01,1.574809365762568913e-01,1.431936472654342651e-01
1.126643796455117119e+01,1.467687792655053280e-01,1.577650244683639624e-01,1.440678238868713379e-01
1.128644939965694505e+01,1.469149209248075405e-01,1.579622488647076106e-01,1.438821554183959961e-01
1.130646083476272068e+01,1.472403961393307925e-01,1.580574276448711568e-01,1.435040533542633057e-01
1.132647226986849454e+01,1.474920254414271159e-01,1.582050083130415175e-01,1.436719894409179688e-01
1.134648370497427017e+01,1.473884199028600572e-01,1.582050083130415175e-01,1.440252959728240967e-01
1.136649514008004402e+01,1.471774690728381851e-01,1.582050083130415175e-01,1.440584659576416016e-01
1.138650657518581966e+01,1.460890024850362845e-01,1.582050083130415175e-01,1.432210803031921387e-01
1.140651801029159351e+01,1.441577160228522392e-01,1.582050083130415175e-01,1.426850706338882446e-01
1.142652944539736914e+01,1.422527384080405077e-01,1.581087637869232621e-01,1.428588181734085083e-01
1.144654088050314300e+01,1.410466697745447751e-01,1.580125284226968629e-01,1.456305384635925293e-01
1.146655231560891863e+01,1.401431195735524937e-01,1.579163022162714258e-01,1.491879224777221680e-01
1.148656375071469249e+01,1.420974758153731587e-01,1.578714486329619859e-01,1.485711336135864258e-01
1.150657518582046812e+01,1.430354601005777992e-01,1.577777506952400544e-01,1.459423303604125977e-01
1.152658662092624198e+01,1.437462039154291382e-01,1.576801316190268032e-01,1.450450420379638672e-01
1.154659805603201761e+01,1.434799322745262395e-01,1.574886031847880785e-01,1.455032974481582642e-01
1.156660949113779147e+01,1.432765665722512127e-01,1.572489105762139017e-01,1.445993781089782715e-01
1.158662092624356710e+01,1.428269280643977290e-01,1.570053098915363821e-01,1.434945464134216309e-01
1.160663236134934095e+01,1.430656282759402431e-01,1.567677326340901345e-01,1.427943408489227295e-01
1.162664379645511659e+01,1.425490555475807941e-01,1.564295360106482957e-01,1.429309248924255371e-01
1.164665523156089044e+01,1.419884030274459474e-01,1.561894087961673838e-01,1.430404484272003174e-01
1.166666666666666607e+01,1.415319573844396051e-01,1.558073260244020319e-01,1.430975794792175293e-01
1.168667810177243993e+01,1.417413379145726071e-01,1.553259842829404769e-01,1.430536210536956787e-01
1.170668953687821556e+01,1.421210495446932343e-01,1.548487446327515837e-01,1.426970958709716797e-01
1.172670097198398942e+01,1.433733153520913850e-01,1.545090392641786659e-01,1.425244212150573730e-01
1.174671240708976505e+01,1.449449667837666433e-01,1.540840463854746545e-01,1.418855190277099609e-01
1.176672384219553891e+01,1.459956098770125998e-01,1.535998926926072927e-01,1.413045525550842285e-01
1.178673527730131454e+01,1.469343318396379161e-01,1.529800947885203710e-01,1.414166986942291260e-01
1.180674671240708840e+01,1.474774692181145819e-01,1.524515450322293519e-01,1.408686637878417969e-01
1.182675814751286403e+01,1.469212045751428775e-01,1.520291765341205692e-01,1.411097943782806396e-01
1.184676958261863788e+01,1.461885464992964678e-01,1.514484717782042245e-01,1.408033967018127441e-01
1.186678101772441352e+01,1.448649902979020909e-01,1.509693321478643713e-01,1.404179781675338745e-01
1.188679245283018737e+01,1.438006330386374376e-01,1.505872280283518660e-01,1.396113336086273193e-01
1.190680388793596300e+01,1.422864636872290534e-01,1.502077505869543750e-01,1.397303342819213867e-01
1.192681532304173686e+01,1.405786369565953098e-01,1.496926672059093744e-01,1.403928995132446289e-01
1.194682675814751249e+01,1.387327504628169950e-01,1.490596844586591918e-01,1.399362683296203613e-01
1.196683819325328635e+01,1.368028347198864125e-01,1.486302273618427261e-01,1.389718353748321533e-01
1.198684962835906198e+01,1.350033206418531362e-01,1.482071433486692735e-01,1.375754773616790771e-01
1.200686106346483584e+01,1.341324613396522036e-01,1.477315617846329254e-01,1.356655359268188477e-01
1.202687249857061147e+01,1.331309638464361345e-01,1.472041633637581892e-01,1.348493397235870361e-01
1.204688393367638533e+01,1.323016180132534914e-01,1.468217497462018239e-01,1.338112950325012207e-01
1.206689536878216096e+01,1.310422367697193780e-01,1.464916847678021383e-01,1.331059336662292480e-01
1.208690680388793481e+01,1.304343156251012159e-01,1.460138739790720896e-01,1.333063393831253052e-01
1.210691823899371045e+01,1.297547453800963202e-01,1.454929674303797882e-01,1.334107965230941772e-01
1.212692967409948430e+01,1.284293829009095778e-01,1.450162561227010261e-01,1.329895555973052979e-01
1.214694110920525993e+01,1.273284097506135470e-01,1.446345132255832944e-01,1.321324706077575684e-01
1.216695254431103379e+01,1.266448452096241017e-01,1.442085014240839236e-01,1.310018450021743774e-01
1.218696397941680942e+01,1.256910701688991605e-01,1.436396954894145761e-01,1.299282461404800415e-01
1.220697541452258328e+01,1.245237389894748303e-01,1.431147704969292223e-01,1.296466886997222900e-01
1.222698684962835891e+01,1.240170697073483957e-01,1.427837073105995003e-01,1.299598067998886108e-01
1.224699828473413277e+01,1.236046769218893532e-01,1.422173624732197827e-01,1.298186331987380981e-01
1.226700971983990840e+01,1.231911349492358504e-01,1.415545118868665742e-01,1.291581839323043823e-01
1.228702115494568226e+01,1.231198568884981498e-01,1.410318490849674922e-01,1.289424300193786621e-01
1.230703259005145611e+01,1.241994886342499965e-01,1.405573281711577638e-01,1.278032064437866211e-01
1.232704402515723174e+01,1.247809485649654521e-01,1.400483019870630841e-01,1.266606003046035767e-01
1.234705546026300560e+01,1.266919437181494301e-01,1.396114628300060001e-01,1.246220469474792480e-01
1.236706689536878123e+01,1.276762550455577960e-01,1.392325407584372454e-01,1.237329542636871338e-01
1.238707833047455509e+01,1.274877919822777761e-01,1.389506239265890508e-01,1.221596896648406982e-01
1.240708976558033072e+01,1.281147058124673943e-01,1.386167423515754227e-01,1.209396570920944214e-01
1.242710120068610458e+01,1.278224649757588594e-01,1.382943841240256710e-01,1.202058941125869751e-01
1.244711263579188021e+01,1.279982635270257019e-01,1.379556055207898646e-01,1.198320388793945312e-01
1.246712407089765406e+01,1.275382900797623620e-01,1.376286456882137299e-01,1.190338581800460815e-01
1.248713550600342970e+01,1.275284176931599789e-01,1.373392217755119438e-01,1.178772598505020142e-01
1.250714694110920355e+01,1.272810416262720457e-01,1.370142850445376093e-01,1.173414066433906555e-01
1.252715837621497919e+01,1.267261459592993467e-01,1.365547530621103456e-01,1.171695291996002197e-01
1.254716981132075304e+01,1.262491365520343467e-01,1.359788940752072739e-01,1.168197393417358398e-01
1.256718124642652867e+01,1.249676574064586820e-01,1.355109059009596828e-01,1.161270141601562500e-01
1.258719268153230253e+01,1.239593666665950306e-01,1.349032200356348465e-01,1.157456338405609131e-01
1.260720411663807816e+01,1.224067385025561505e-01,1.340555276565530973e-01,1.158855929970741272e-01
1.262721555174385202e+01,1.211033341289384502e-01,1.334057022539160420e-01,1.162506714463233948e-01
1.264722698684962765e+01,1.195761438811495242e-01,1.327017681230425461e-01,1.160490959882736206e-01
1.266723842195540151e+01,1.182260226980264145e-01,1.318474049156591887e-01,1.161186993122100830e-01
1.268724985706117714e+01,1.172959687481739122e-01,1.312360261112967552e-01,1.154599636793136597e-01
1.270726129216695099e+01,1.160648278174161302e-01,1.305354842633280610e-01,1.146598905324935913e-01
1.272727272727272663e+01,1.150724617860023891e-01,1.298768811181062188e-01,1.142344549298286438e-01
1.274728416237850048e+01,1.139721518698013081e-01,1.293124424857269583e-01,1.131203547120094299e-01
1.276729559748427612e+01,1.127812016257250805e-01,1.286541083717531175e-01,1.125118434429168701e-01
1.278730703259004997e+01,1.121160507717724880e-01,1.280493538508883644e-01,1.113502606749534607e-01
1.280731846769582560e+01,1.117961207989355832e-01,1.275818927493221622e-01,1.102585196495056152e-01
1.282732990280159946e+01,1.118785423539453983e-01,1.268856604684591716e-01,1.092909574508666992e-01
1.284734133790737509e+01,1.115642276892212376e-01,1.261288823333602538e-01,1.084852218627929688e-01
1.286735277301314895e+01,1.115473173443412430e-01,1.254398674552075765e-01,1.076388061046600342e-01
1.288736420811892458e+01,1.113947582009559290e-01,1.245527725945532876e-01,1.067313551902770996e-01
1.290737564322469844e+01,1.111303611991073664e-01,1.237198151447672784e-01,1.057416200637817383e-01
1.292738707833047407e+01,1.110385457630685968e-01,1.226472650524366437e-01,1.049863696098327637e-01
1.294739851343624792e+01,1.106814688296964139e-01,1.216199533753613976e-01,1.044068858027458191e-01
1.296740994854202356e+01,1.103436680783011770e-01,1.205576172822019621e-01,1.032627075910568237e-01
1.298742138364779741e+01,1.099207777980233808e-01,1.193053164579272185e-01,1.028707027435302734e-01
1.300743281875357305e+01,1.090625351970942181e-01,1.179244474891491673e-01,1.020919978618621826e-01
1.302744425385934690e+01,1.078563796572283573e-01,1.164810370407713819e-01,1.017249226570129395e-01
1.304745568896512253e+01,1.066534483135893191e-01,1.150065265476101356e-01,1.010885536670684814e-01
1.306746712407089639e+01,1.055202096921874777e-01,1.134286641542892188e-01,1.003195047378540039e-01
1.308747855917667202e+01,1.043386017421393808e-01,1.118062564077672294e-01,9.917372465133666992e-02
1.310748999428244588e+01,1.030443621800916504e-01,1.102124885253474434e-01,9.880825877189636230e-02
1.312750142938822151e+01,1.016024988980923222e-01,1.087283416240552997e-01,9.723097085952758789e-02
1.314751286449399537e+01,9.975353582524860985e-02,1.073054422153477822e-01,9.547766298055648804e-02
1.316752429959977100e+01,9.783054717340425310e-02,1.060108652621018499e-01,9.422877430915832520e-02
1.318753573470554485e+01,9.599587444588708607e-02,1.048718820968311261e-01,9.313528239727020264e-02
1.320754716981132049e+01,9.427376950353123786e-02,1.037575554880278972e-01,9.165959060192108154e-02
1.322755860491709434e+01,9.260294449185615950e-02,1.027240690761128117e-01,8.976474404335021973e-02
1.324757004002286997e+01,9.065649078290699547e-02,1.018006208470083190e-01,8.837718516588211060e-02
1.326758147512864383e+01,8.888620081955334040e-02,1.006570643992755060e-01,8.766905963420867920e-02
1.328759291023441946e+01,8.708186920675860254e-02,9.957808638668576295e-02,8.681792020797729492e-02
1.330760434534019332e+01,8.633825045661153164e-02,9.839369345734372274e-02,8.543855696916580200e-02
1.332761578044596718e+01,8.543801457098772201e-02,9.701518717457932595e-02,8.467690646648406982e-02
1.334762721555174281e+01,8.468832171141565945e-02,9.570410502422173338e-02,8.398320525884628296e-02
1.336763865065751666e+01,8.417685500549931810e-02,9.433510864878093261e-02,8.273530006408691406e-02
1.338765008576329230e+01,8.333441458653208234e-02,9.284350174787989185e-02,8.157131075859069824e-02
1.340766152086906615e+01,8.268663767246013652e-02,9.128730577993113271e-02,8.027575910091400146e-02
1.342767295597484178e+01,8.192778265332918697e-02,8.977338516102101318e-02,7.895341515541076660e-02
1.344768439108061564e+01,8.113704760875581345e-02,8.826640418329614879e-02,7.857637107372283936e-02
1.346769582618639127e+01,8.070203144231259673e-02,8.668038597198932105e-02,7.743661105632781982e-02
1.348770726129216513e+01,8.045283369786791761e-02,8.524164769153347310e-02,7.596979290246963501e-02
1.350771869639794076e+01,7.957305090775283751e-02,8.382917074802952173e-02,7.462061196565628052e-02
1.352773013150371462e+01,7.837766443036617292e-02,8.242526479810190210e-02,7.367277145385742188e-02
1.354774156660949025e+01,7.730637810675576593e-02,8.121277315370764582e-02,7.236742973327636719e-02
1.356775300171526411e+01,7.699395794455100861e-02,8.003509845387794808e-02,7.116583734750747681e-02
1.358776443682103974e+01,7.623681578505671352e-02,7.896551205376246829e-02,6.941442936658859253e-02
1.360777587192681359e+01,7.464022164725109265e-02,7.810583997782293009e-02,6.767139583826065063e-02
1.362778730703258923e+01,7.312737108721922841e-02,7.716747611130295170e-02,6.638399511575698853e-02
1.364779874213836308e+01,7.197746780633132446e-02,7.644365225108998296e-02,6.519061326980590820e-02
1.366781017724413871e+01,7.081057551674826978e-02,7.581956601924294548e-02,6.417430192232131958e-02
1.368782161234991257e+01,6.902391794102299971e-02,7.523507021161056352e-02,6.356977671384811401e-02
1.370783304745568820e+01,6.680858960936740532e-02,7.487976543707958177e-02,6.331363320350646973e-02
1.372784448256146206e+01,6.530137272419363204e-02,7.456773334287777888e-02,6.291091442108154297e-02
1.374785591766723769e+01,6.394591771543448044e-02,7.429754236953280133e-02,6.248071417212486267e-02
1.376786735277301155e+01,6.256933548246555732e-02,7.402957760893201511e-02,6.241051480174064636e-02
1.378787878787878718e+01,6.125620494913164987e-02,7.371508182249106311e-02,6.240358576178550720e-02
1.380789022298456103e+01,6.097248478298042396e-02,7.349243626952671471e-02,6.205558404326438904e-02
1.382790165809033667e+01,6.021874369329179716e-02,7.326746027880330636e-02,6.147544458508491516e-02
1.384791309319611052e+01,6.000047468074232171e-02,7.304522906793971260e-02,6.064604595303535461e-02
1.386792452830188616e+01,5.993859465739415082e-02,7.273569455789821725e-02,6.004034355282783508e-02
1.388793596340766001e+01,6.033873707151287541e-02,7.233138441338014812e-02,5.984596535563468933e-02
1.390794739851343564e+01,6.111983996472151320e-02,7.176203086470156478e-02,5.922060832381248474e-02
1.392795883361920950e+01,6.153828170141478759e-02,7.121856633130237146e-02,5.862097069621086121e-02
1.394797026872498513e+01,6.233931051990625888e-02,7.038077579743801104e-02,5.837557092308998108e-02
1.396798170383075899e+01,6.314972052143189019e-02,6.961658079728766380e-02,5.788255855441093445e-02
1.398799313893653462e+01,6.381487304435276564e-02,6.874430004704198960e-02,5.709024518728256226e-02
1.400800457404230848e+01,6.415768769308566322e-02,6.765759248749322885e-02,5.617772787809371948e-02
1.402801600914808411e+01,6.377084466587885914e-02,6.645873752333721074e-02,5.588320270180702209e-02
1.404802744425385796e+01,6.371513382059398878e-02,6.545322188874204417e-02,5.549631640315055847e-02
1.406803887935963360e+01,6.291257766749312752e-02,6.414732074195730882e-02,5.546057596802711487e-02
1.408805031446540745e+01,6.273221988288654738e-02,6.295058129799521729e-02,5.490374937653541565e-02
1.410806174957118309e+01,6.177410207054068875e-02,6.174815978606023464e-02,5.412468686699867249e-02
1.412807318467695694e+01,6.072217596894119440e-02,6.060818513114590855e-02,5.286395922303199768e-02
1.414808461978273257e+01,5.958163965438172116e-02,5.936223999302960019e-02,5.214849486947059631e-02
1.416809605488850643e+01,5.786009857030700865e-02,5.846947867053640946e-02,5.154492706060409546e-02
1.418810748999428206e+01,5.615135944423346737e-02,5.737314140173988691e-02,5.073560029268264771e-02
1.420811892510005592e+01,5.462603815126719498e-02,5.641483069347456858e-02,4.963360354304313660e-02
1.422813036020583155e+01,5.319053758233299040e-02,5.538131899487418186e-02,4.862475395202636719e-02
1.424814179531160541e+01,5.149397758601408776e-02,5.445663936841316222e-02,4.764865711331367493e-02
1.426815323041738104e+01,4.994238886633283608e-02,5.348668263438279002e-02,4.669753834605216980e-02
1.428816466552315489e+01,4.873191760793165600e-02,5.239285132022868802e-02,4.579244181513786316e-02
1.430817610062893053e+01,4.745735934215650903e-02,5.142675796858443837e-02,4.504938796162605286e-02
1.432818753573470438e+01,4.593742839187529153e-02,5.027716842192345853e-02,4.417947679758071899e-02
1.434819897084047824e+01,4.526778766554978573e-02,4.912626918529948428e-02,4.338551312685012817e-02
1.436821040594625387e+01,4.486073415863051084e-02,4.802955532372131520e-02,4.236112162470817566e-02
1.438822184105202773e+01,4.405409000749956061e-02,4.672871734394717924e-02,4.117734357714653015e-02
1.440823327615780336e+01,4.326739588272580928e-02,4.536143778602243215e-02,4.015134274959564209e-02
1.442824471126357722e+01,4.296875239606430530e-02,4.400537735561062258e-02,3.964957967400550842e-02
1.444825614636935285e+01,4.267408066421871787e-02,4.264321498830439539e-02,3.919582441449165344e-02
1.446826758147512670e+01,4.222371937833228200e-02,4.118976470775983362e-02,3.833494335412979126e-02
1.448827901658090234e+01,4.181891150597202150e-02,3.979873595736054676e-02,3.726437315344810486e-02
1.450829045168667619e+01,4.104827328142243020e-02,3.841819506668922579e-02,3.632114082574844360e-02
1.452830188679245182e+01,3.987981932404182500e-02,3.710131634341026774e-02,3.555874526500701904e-02
1.454831332189822568e+01,3.863649808571465588e-02,3.579355968800367049e-02,3.451796993613243103e-02
1.456832475700400131e+01,3.820021099901781125e-02,3.451720486223160828e-02,3.326621279120445251e-02
1.458833619210977517e+01,3.761355491465749601e-02,3.331261226481821436e-02,3.234007954597473145e-02
1.460834762721555080e+01,3.596168889518881057e-02,3.226824504011226169e-02,3.141106665134429932e-02
1.462835906232132466e+01,3.400255728179199521e-02,3.117214523467860474e-02,3.042820841073989868e-02
1.464837049742710029e+01,3.296896642862063437e-02,3.037818315696727209e-02,2.934624999761581421e-02
1.466838193253287415e+01,3.197304882632365924e-02,2.939003847205059333e-02,2.832482010126113892e-02
1.468839336763864978e+01,3.039061114015512155e-02,2.860216903198397123e-02,2.730364724993705750e-02
1.470840480274442363e+01,2.926466767038648359e-02,2.773334578825172383e-02,2.619566023349761963e-02
1.472841623785019927e+01,2.775756624388126675e-02,2.712763074562598090e-02,2.530235052108764648e-02
1.474842767295597312e+01,2.671087938879786530e-02,2.634839789837985571e-02,2.450531721115112305e-02
1.476843910806174875e+01,2.618952207667504112e-02,2.565268107323983790e-02,2.351111546158790588e-02
1.478845054316752261e+01,2.572135688490419236e-02,2.500705063893328417e-02,2.287159860134124756e-02
1.480846197827329824e+01,2.540565004735531943e-02,2.430949352943148276e-02,2.224569395184516907e-02
1.482847341337907210e+01,2.389788428842620077e-02,2.374688112047311506e-02,2.144303545355796814e-02
1.484848484848484773e+01,2.381273490373801358e-02,2.284217058681612886e-02,2.054119110107421875e-02
1.486849628359062159e+01,2.419134403736836539e-02,2.219487069683028641e-02,1.963353529572486877e-02
1.488850771869639722e+01,2.389290898348713985e-02,2.146169183616626619e-02,1.890074461698532104e-02
1.490851915380217108e+01,2.291195187753799350e-02,2.064402454569216894e-02,1.823008432984352112e-02
1.492853058890794671e+01,2.223893201980138914e-02,1.974604493228749452e-02,1.749007031321525574e-02
1.494854202401372056e+01,2.220788070918430432e-02,1.882500924982766222e-02,1.707649603486061096e-02
1.496855345911949620e+01,2.076011538123068850e-02,1.796564215875954412e-02,1.689998060464859009e-02
1.498856489422527005e+01,1.968909725216515250e-02,1.713850855715497862e-02,1.662823185324668884e-02
1.500857632933104568e+01,1.887316662929286806e-02,1.649783465673180724e-02,1.592056639492511749e-02
1.502858776443681954e+01,1.763956850460116424e-02,1.568089189947184658e-02,1.531588099896907806e-02
1.504859919954259517e+01,1.660391271876575717e-02,1.515625822052809983e-02,1.495265029370784760e-02
1.506861063464836903e+01,1.545269641162251226e-02,1.455540586104001402e-02,1.445530913770198822e-02
1.508862206975414466e+01,1.452604137837304986e-02,1.403701228600788727e-02,1.372448634356260300e-02
1.510863350485991852e+01,1.395656253771767122e-02,1.360164368467804696e-02,1.309813838452100754e-02
1.512864493996569415e+01,1.295221415401063073e-02,1.318170538786331281e-02,1.269347220659255981e-02
1.514865637507146801e+01,1.155187206251516961e-02,1.266608489868652904e-02,1.226985920220613480e-02
1.516866781017724364e+01,1.068333948053502500e-02,1.226980576768190757e-02,1.179852243512868881e-02
1.518867924528301749e+01,1.028084788034674263e-02,1.196828754896164283e-02,1.126753818243741989e-02
1.520869068038879313e+01,9.928324099655634963e-03,1.171136119707942395e-02,1.073641236871480942e-02
1.522870211549456698e+01,9.436557586279722618e-03,1.153850589843442333e-02,1.033778116106987000e-02
1.524871355060034261e+01,8.678418959447120953e-03,1.123785772533551601e-02,1.014787890017032623e-02
1.526872498570611647e+01,8.158684034957836353e-03,1.098256575493637872e-02,9.934317320585250854e-03
1.528873642081189210e+01,7.979467883403871392e-03,1.067991628029582585e-02,9.654460474848747253e-03
1.530874785591766596e+01,8.192090057413966772e-03,1.042329462619849371e-02,9.369574487209320068e-03
1.532875929102344159e+01,7.909245872348275724e-03,1.016436460418863007e-02,9.141987189650535583e-03
1.534877072612921545e+01,7.651603862006193732e-03,9.993669714345879487e-03,8.828808553516864777e-03
1.536878216123498930e+01,7.673800458526031099e-03,9.859557018552334712e-03,8.444923907518386841e-03
1.538879359634076494e+01,8.004437350676168322e-03,9.773688009722973288e-03,8.287673816084861755e-03
1.540880503144653879e+01,8.234701435969989797e-03,9.773688009722973288e-03,8.082400076091289520e-03
1.542881646655231442e+01,8.540823666631426614e-03,9.859557018552334712e-03,7.612121757119894028e-03
1.544882790165808828e+01,8.574656639358172253e-03,9.899970315712004407e-03,7.252134382724761963e-03
1.546883933676386391e+01,8.492396220110543653e-03,9.945429931438928145e-03,7.244859356433153152e-03
1.548885077186963777e+01,8.582546006729386071e-03,1.003130675089313438e-02,7.343588396906852722e-03
1.550886220697541340e+01,8.656356822123371583e-03,1.011718747942598647e-02,7.328074425458908081e-03
1.552887364208118726e+01,8.667136571086813887e-03,1.011718747942598647e-02,7.106412202119827271e-03
1.554888507718696289e+01,8.622272602358966795e-03,1.020307211954916971e-02,7.009836845099925995e-03
1.556889651229273674e+01,9.114439508814084837e-03,1.011718747942598647e-02,7.068889681249856949e-03
1.558890794739851238e+01,8.874300956236629706e-03,1.011718747942598647e-02,7.039343938231468201e-03
1.560891938250428623e+01,9.010745842001025019e-03,1.011718747942598647e-02,7.128747180104255676e-03
1.562893081761006187e+01,9.192423070078959910e-03,1.011718747942598647e-02,6.984462961554527283e-03
1.564894225271583572e+01,9.822145690269094495e-03,1.011718747942598647e-02,6.942401174455881119e-03
1.566895368782161135e+01,1.032627162753208504e-02,1.011718747942598647e-02,6.987643428146839142e-03
1.568896512292738521e+01,1.072361464240267209e-02,1.007661563720751129e-02,6.903050001710653305e-03
1.570897655803316084e+01,1.050168343718371235e-02,1.003130675089313438e-02,6.716887466609477997e-03
1.572898799313893470e+01,1.020437541834575204e-02,9.990500725313263691e-03,6.737211253494024277e-03
1.574899942824471033e+01,9.987603248511328982e-03,9.945429931438928145e-03,6.990875583142042160e-03
1.576901086335048419e+01,9.972171288381199289e-03,9.859557018552334712e-03,6.997781340032815933e-03
1.578902229845625982e+01,9.890541594424583430e-03,9.819367739890146399e-03,6.958839017897844315e-03
1.580903373356203367e+01,9.263292599608801206e-03,9.773688009722973288e-03,6.773930042982101440e-03
1.582904516866780931e+01,8.336067394486033205e-03,9.773688009722973288e-03,6.887548137456178665e-03
1.584905660377358316e+01,7.370771794905710619e-03,9.687822902441122278e-03,6.840953603386878967e-03
1.586906803887935880e+01,6.348181342930126619e-03,9.687822902441122278e-03,6.805078126490116119e-03
1.588907947398513265e+01,5.889092012809964312e-03,9.687822902441122278e-03,6.981777027249336243e-03
1.590909090909090828e+01,4.772769232935346849e-03,9.687822902441122278e-03,7.193600758910179138e-03
1.592910234419668214e+01,4.082013489277732700e-03,9.687822902441122278e-03,7.006359286606311798e-03
1.594911377930245777e+01,3.658446372562297079e-03,9.687822902441122278e-03,7.009069435298442841e-03
1.596912521440823163e+01,2.851414311057936819e-03,9.647921242050851859e-03,6.989398971199989319e-03
1.598913664951400726e+01,2.632042087037100419e-03,9.564051562344428464e-03,7.157377898693084717e-03
1.600914808461978112e+01,2.540973668818277860e-03,9.516104382484289956e-03,6.904820911586284637e-03
1.602915951972555675e+01,2.241465126616538645e-03,9.474943051756780713e-03,6.821217946708202362e-03
1.604917095483133238e+01,2.189067774115784765e-03,9.430250964793111118e-03,6.761786527931690216e-03
1.606918238993710446e+01,2.419720971830607078e-03,9.344401438617045905e-03,6.643589586019515991e-03
1.608919382504288009e+01,2.816330711541161196e-03,9.344401438617045905e-03,6.442431360483169556e-03
1.610920526014865573e+01,2.307756097596478425e-03,9.344401438617045905e-03,6.379494909197092056e-03
1.612921669525443136e+01,2.184953031070685416e-03,9.258555801449613182e-03,6.444563623517751694e-03
1.614922813036020344e+01,2.874851575737628461e-03,9.258555801449613182e-03,6.505606696009635925e-03
1.616923956546597907e+01,3.173747742997303205e-03,9.258555801449613182e-03,6.158380769193172455e-03
1.618925100057175470e+01,3.338895799751807458e-03,9.258555801449613182e-03,5.905440542846918106e-03
1.620926243567753033e+01,3.742036192563222112e-03,9.258555801449613182e-03,6.215769331902265549e-03
1.622927387078330241e+01,4.016869489348825518e-03,9.258555801449613182e-03,6.428727880120277405e-03
1.624928530588907805e+01,4.797469716575194533e-03,9.258555801449613182e-03,6.158715579658746719e-03
1.626929674099485368e+01,4.886031625169624283e-03,9.258555801449613182e-03,6.085946690291166306e-03
1.628930817610062931e+01,5.438581289709794840e-03,9.172714050784997949e-03,6.132221780717372894e-03
1.630931961120640139e+01,5.813133586167702760e-03,9.086876184118023586e-03,6.189379841089248657e-03
1.632933104631217702e+01,5.979810641689753750e-03,9.001042198944165726e-03,6.158725358545780182e-03
1.634934248141795265e+01,5.907162883824662418e-03,8.874926633060440870e-03,6.118978839367628098e-03
1.636935391652372829e+01,6.372329605217831074e-03,8.790915798881044491e-03,6.221658084541559219e-03
1.638936535162950037e+01,5.997801675330410170e-03,8.704612072969757433e-03,6.224250420928001404e-03
1.640937678673527600e+01,6.060289301610338221e-03,8.571930407858715725e-03,6.042238790541887283e-03
1.642938822184105163e+01,5.634251321368032722e-03,8.486119659084882458e-03,5.947809666395187378e-03
1.644939965694682371e+01,5.076185531250825000e-03,8.446807073625346024e-03,6.084197666496038437e-03
1.646941109205259934e+01,5.066089002248964218e-03,8.400312774290661158e-03,6.238503381609916687e-03
1.648942252715837498e+01,4.689664835160776979e-03,8.400312774290661158e-03,6.131252273917198181e-03
1.650943396226415061e+01,4.656002279049089622e-03,8.400312774290661158e-03,6.015058606863021851e-03
1.652944539736992269e+01,4.953303010234852075e-03,8.359814268565414833e-03,5.994639359414577484e-03
1.654945683247569832e+01,5.150450876191766704e-03,8.314509750976705610e-03,5.790474824607372284e-03
1.656946826758147395e+01,5.308195435436397804e-03,8.314509750976705610e-03,5.717344582080841064e-03
1.658947970268724958e+01,5.962810887315715506e-03,8.314509750976705610e-03,5.606461782008409500e-03
1.660949113779302166e+01,6.292467464982916259e-03,8.314509750976705610e-03,5.373595748096704483e-03
1.662950257289879730e+01,6.620041557397984659e-03,8.276080558879957833e-03,5.075602326542139053e-03
1.664951400800457293e+01,6.532227408784445355e-03,8.228710586644325323e-03,4.969858564436435699e-03
1.666952544311034856e+01,6.569292717701995937e-03,8.142915278795475123e-03,4.974923562258481979e-03
1.668953687821612064e+01,6.905479254546958989e-03,8.104475157641564606e-03,4.924386274069547653e-03
1.670954831332189627e+01,6.690402412990467153e-03,8.057123824932755154e-03,4.954773001372814178e-03
1.672955974842767191e+01,6.467381341051932700e-03,7.971336222559409143e-03,4.934129305183887482e-03
1.674957118353344754e+01,6.166621283834149495e-03,7.885552469179329602e-03,4.887353163212537766e-03
1.676958261863921962e+01,5.844804694947493967e-03,7.799772562297054360e-03,4.950876347720623016e-03
1.678959405374499525e+01,5.510546393525818550e-03,7.713996499417765697e-03,5.108329001814126968e-03
1.680960548885077088e+01,4.918668708453047267e-03,7.713996499417765697e-03,5.068224854767322540e-03
1.682961692395654651e+01,4.479185783378906126e-03,7.713996499417765697e-03,5.101796239614486694e-03
1.684962835906231859e+01,3.951366564723879198e-03,7.713996499417765697e-03,5.039160139858722687e-03
1.686963979416809423e+01,3.548662882105168594e-03,7.713996499417765697e-03,5.077215842902660370e-03
1.688965122927386986e+01,3.380186924648853879e-03,7.713996499417765697e-03,5.084033124148845673e-03
1.690966266437964549e+01,3.347753377893128001e-03,7.799772562297054360e-03,4.957358352839946747e-03
1.692967409948541757e+01,3.105489800837456151e-03,7.799772562297054360e-03,4.958625882863998413e-03
1.694968553459119320e+01,2.910262442747846463e-03,7.759782868413821547e-03,5.094858817756175995e-03
1.696969696969696884e+01,2.953548282586524344e-03,7.713996499417765697e-03,5.044458899646997452e-03
1.698970840480274447e+01,2.975459481780551394e-03,7.713996499417765697e-03,4.913626238703727722e-03
1.700971983990851655e+01,3.265103649340129512e-03,7.713996499417765697e-03,4.926930181682109833e-03
1.702973127501429218e+01,3.694157505236776023e-03,7.713996499417765697e-03,4.936334677040576935e-03
1.704974271012006781e+01,3.448244437120536431e-03,7.713996499417765697e-03,4.835962317883968353e-03
1.706975414522584344e+01,3.578706092801882573e-03,7.753028039099312679e-03,4.855421371757984161e-03
1.708976558033161552e+01,4.006256520258161778e-03,7.799772562297054360e-03,5.005447193980216980e-03
1.710977701543739116e+01,4.403641245037366939e-03,7.713996499417765697e-03,4.886137787252664566e-03
1.712978845054316679e+01,4.517778204300099479e-03,7.713996499417765697e-03,4.765273071825504303e-03
1.714979988564894242e+01,5.064542953385367183e-03,7.713996499417765697e-03,4.758371040225028992e-03
1.716981132075471450e+01,5.333696333755638327e-03,7.713996499417765697e-03,4.939678590744733810e-03
1.718982275586049013e+01,5.260129104663943851e-03,7.713996499417765697e-03,4.761027637869119644e-03
1.720983419096626577e+01,4.446740920446703473e-03,7.839597703417260435e-03,4.640469793230295181e-03
1.722984562607204140e+01,4.051474397663914172e-03,7.923593193839383389e-03,4.698272328823804855e-03
1.724985706117781348e+01,4.813612324283221035e-03,8.011571020384277916e-03,4.483988508582115173e-03
1.726986849628358911e+01,4.364427454259525545e-03,8.057123824932755154e-03,4.339368548244237900e-03
1.728987993138936474e+01,4.267243869089547281e-03,8.057123824932755154e-03,4.489007405936717987e-03
1.730989136649514037e+01,4.000262729236367561e-03,8.057123824932755154e-03,4.739352501928806305e-03
1.732990280160091245e+01,4.582735233756397158e-03,7.971336222559409143e-03,3.601262811571359634e-03
1.734991423670668809e+01,5.565776687141821451e-03,7.845286835621294308e-03,2.703242935240268707e-03
1.736992567181246372e+01,4.338941549331212268e-03,7.713996499417765697e-03,2.967844717204570770e-03
1.738993710691823935e+01,3.655175628915564683e-03,7.674774974883253643e-03,3.800177946686744690e-03
1.740994854202401143e+01,4.431816024280227015e-03,7.547415452968058054e-03,4.016696475446224213e-03
1.742995997712978706e+01,5.021708462538483804e-03,7.418214655607105294e-03,3.921637777239084244e-03
1.744997141223556270e+01,4.986864485074862796e-03,7.330812621997687649e-03,4.228266421705484390e-03
1.746998284734133478e+01,4.433084694938927046e-03,7.285173757792608867e-03,4.330044612288475037e-03
1.748999428244711041e+01,3.461724891949904351e-03,7.245873462359434490e-03,4.276739433407783508e-03
1.751000571755288604e+01,2.859576836608397968e-03,7.199420706576152400e-03,4.679479170590639114e-03
1.753001715265866167e+01,2.657429456917709178e-03,7.285173757792608867e-03,5.293386988341808319e-03
1.755002858776443375e+01,2.027775062140916434e-03,7.285173757792608867e-03,5.563176237046718597e-03
1.757004002287020938e+01,1.513207165834094857e-03,7.285173757792608867e-03,4.964974243193864822e-03
1.759005145797598502e+01,1.043685102646294818e-03,7.285173757792608867e-03,4.817952867597341537e-03
1.761006289308176065e+01,8.494994581962254064e-04,7.285173757792608867e-03,4.908495582640171051e-03
1.763007432818753273e+01,9.497657332301441199e-04,7.285173757792608867e-03,4.851371981203556061e-03
1.765008576329330836e+01,1.166304475753801107e-03,7.285173757792608867e-03,5.054927431046962738e-03
1.767009719839908399e+01,1.195661867105879709e-03,7.285173757792608867e-03,4.743245430290699005e-03
1.769010863350485963e+01,1.387645422182574991e-03,7.285173757792608867e-03,4.079367499798536301e-03
1.771012006861063171e+01,1.798314990232120769e-03,7.285173757792608867e-03,4.132506903260946274e-03
1.773013150371640734e+01,2.583340860163813382e-03,7.285173757792608867e-03,4.523938521742820740e-03
1.775014293882218297e+01,2.610941376108196106e-03,7.285173757792608867e-03,4.066745750606060028e-03
1.777015437392795860e+01,3.553978214929191803e-03,7.199420706576152400e-03,3.681995905935764313e-03
1.779016580903373068e+01,4.262261005217113027e-03,7.159692313072235290e-03,4.036208614706993103e-03
1.781017724413950631e+01,3.996321514966133699e-03,7.113671481916994388e-03,4.309732932597398758e-03
1.783018867924528195e+01,3.961964904691878814e-03,7.076306246386727082e-03,3.953830804675817490e-03
1.785020011435105758e+01,4.677050027162473096e-03,7.027926081325467506e-03,3.923499956727027893e-03
1.787021154945682966e+01,4.899105652688140466e-03,7.027926081325467506e-03,4.005570895969867706e-03
1.789022298456260529e+01,4.538544148591064191e-03,7.027926081325467506e-03,4.129053093492984772e-03
1.791023441966838092e+01,4.594457310666879082e-03,7.113671481916994388e-03,4.106483422219753265e-03
1.793024585477415656e+01,4.933286235919946174e-03,7.199420706576152400e-03,4.142444580793380737e-03
1.795025728987992863e+01,4.635503388747794391e-03,7.326096942115129657e-03,4.204069264233112335e-03
1.797026872498570427e+01,4.383471864184419232e-03,7.535570714752825618e-03,4.355146083980798721e-03
1.799028016009147990e+01,4.638012194067541935e-03,7.754024739454287718e-03,4.275726154446601868e-03
1.801029159519725553e+01,4.520152982965338836e-03,7.885552469179329602e-03,4.246074240654706955e-03
1.803030303030302761e+01,4.209241206804526479e-03,7.885552469179329602e-03,4.118813667446374893e-03
1.805031446540880324e+01,4.474982760492836852e-03,7.971336222559409143e-03,4.102359525859355927e-03
1.807032590051457888e+01,4.524231897276855333e-03,7.971336222559409143e-03,3.956660628318786621e-03
1.809033733562035451e+01,4.065384620206947443e-03,7.971336222559409143e-03,3.940472844988107681e-03
1.811034877072612659e+01,3.559888530500644049e-03,8.057123824932755154e-03,4.078583326190710068e-03
1.813036020583190222e+01,3.625218425202079205e-03,8.142915278795475123e-03,4.267693031579256058e-03
1.815037164093767785e+01,3.748713324107022776e-03,8.268548674969873960e-03,4.305609501898288727e-03
1.817038307604345349e+01,3.273821582326798870e-03,8.400312774290661158e-03,4.345852881669998169e-03
1.819039451114922556e+01,3.054522601900134821e-03,8.486119659084882458e-03,4.495678935199975967e-03
1.821040594625500120e+01,3.204910355619447569e-03,8.610548686985805902e-03,4.558126442134380341e-03
1.823041738136077683e+01,3.299811628166740129e-03,8.743563507345791450e-03,4.583332221955060959e-03
1.825042881646655246e+01,3.524223106564533178e-03,8.829385863060951189e-03,4.591891076415777206e-03
1.827044025157232454e+01,3.259398055056207579e-03,8.915212092759552259e-03,4.551237449049949646e-03
1.829045168667810017e+01,2.930266259436374674e-03,9.041309856879160486e-03,4.592290148138999939e-03
1.831046312178387581e+01,2.666584918931727641e-03,9.086876184118023586e-03,4.678250290453433990e-03
1.833047455688965144e+01,2.990616608746650071e-03,9.172714050784997949e-03,4.808743949979543686e-03
1.835048599199542352e+01,3.072157134463727318e-03,9.344401438617045905e-03,4.553071223199367523e-03
1.837049742710119915e+01,3.096896109960732384e-03,9.384366432967305993e-03,4.532351624220609665e-03
1.839050886220697478e+01,3.520720673627197178e-03,9.430250964793111118e-03,4.698592238128185272e-03
1.841052029731275042e+01,3.893676745791502334e-03,9.468530279830139271e-03,4.930515773594379425e-03
1.843053173241852249e+01,3.929280976867164689e-03,9.516104382484289956e-03,4.983725957572460175e-03
1.845054316752429813e+01,4.060998119447926935e-03,9.516104382484289956e-03,4.881671164184808731e-03
1.847055460263007376e+01,4.158877193720990698e-03,9.516104382484289956e-03,4.752698820084333420e-03
1.849056603773584584e+01,4.467155252963183817e-03,9.555867579474774595e-03,4.929757211357355118e-03
1.851057747284162147e+01,4.906986037021632621e-03,9.601961694197703664e-03,4.874262493103742599e-03
1.853058890794739710e+01,5.112031362621199081e-03,9.687822902441122278e-03,4.928820300847291946e-03
1.855060034305317274e+01,4.940269226269990328e-03,9.773688009722973288e-03,4.861350171267986298e-03
1.857061177815894482e+01,4.955172567050346658e-03,9.816160167036486195e-03,5.128846038132905960e-03
1.859062321326472045e+01,4.624641385713999450e-03,9.859557018552334712e-03,5.098995752632617950e-03
1.861063464837049608e+01,4.446216227169830053e-03,9.859557018552334712e-03,5.066931713372468948e-03
1.863064608347627171e+01,4.604305827006937267e-03,9.945429931438928145e-03,5.250229500234127045e-03
1.865065751858204379e+01,4.425628119679180655e-03,9.945429931438928145e-03,5.107528995722532272e-03
1.867066895368781942e+01,4.632714250559583948e-03,1.003130675089313438e-02,5.188336130231618881e-03
1.869068038879359506e+01,4.531305031049168673e-03,1.011718747942598647e-02,5.402374081313610077e-03
1.871069182389937069e+01,4.515909389924153972e-03,1.015620787342799702e-02,5.359404720366001129e-03
1.873070325900514277e+01,4.389470532372436416e-03,1.028896067377500605e-02,5.176521837711334229e-03
1.875071469411091840e+01,4.569927182467902436e-03,1.037485314461649745e-02,5.196560174226760864e-03
1.877072612921669403e+01,4.936277864846654560e-03,1.046074953458728078e-02,5.541242659091949463e-03
1.879073756432246967e+01,5.342062562960291951e-03,1.054664984620165384e-02,5.525879561901092529e-03
1.881074899942824175e+01,5.701750577548249030e-03,1.054664984620165384e-02,5.414202809333801270e-03
1.883076043453401738e+01,5.496858931198232538e-03,1.050657710157835815e-02,5.457839928567409515e-03
1.885077186963979301e+01,5.855137667585147594e-03,1.054664984620165384e-02,5.307663232088088989e-03
1.887078330474556864e+01,5.558872594367935370e-03,1.054664984620165384e-02,5.469493567943572998e-03
1.889079473985134072e+01,5.274639655563919359e-03,1.054664984620165384e-02,5.463877227157354355e-03
1.891080617495711635e+01,4.572597343319512869e-03,1.054664984620165384e-02,5.680502858012914658e-03
1.893081761006289199e+01,4.427870842350130169e-03,1.046074953458728078e-02,5.832239985466003418e-03
1.895082904516866762e+01,4.492881498824493648e-03,1.046074953458728078e-02,6.156798917800188065e-03
1.897084048027443970e+01,4.203430863305829789e-03,1.037485314461649745e-02,6.376991048455238342e-03
1.899085191538021533e+01,4.082636110160768259e-03,1.037485314461649745e-02,6.170013919472694397e-03
1.901086335048599096e+01,4.357832778236492462e-03,1.028896067377500605e-02,5.970515776425600052e-03
1.903087478559176660e+01,3.950886665279679244e-03,1.028896067377500605e-02,5.700458772480487823e-03
1.905088622069753868e+01,4.078914555106913885e-03,1.028896067377500605e-02,5.758969578891992569e-03
1.907089765580331431e+01,4.803918617775159057e-03,1.028896067377500605e-02,5.868986248970031738e-03
1.909090909090908994e+01,5.053538536787392094e-03,1.028896067377500605e-02,5.544607061892747879e-03
1.911092052601486557e+01,4.711356441645896814e-03,1.028896067377500605e-02,5.260400008410215378e-03
1.913093196112063765e+01,4.576508157840629420e-03,1.037485314461649745e-02,5.074601154774427414e-03
1.915094339622641328e+01,4.932885204609040349e-03,1.028896067377500605e-02,5.312173161655664444e-03
1.917095483133218892e+01,4.983818144801209320e-03,1.028896067377500605e-02,5.677122622728347778e-03
1.919096626643796455e+01,4.927600491052870103e-03,1.028896067377500605e-02,5.614778026938438416e-03
1.921097770154373663e+01,5.213072254220419040e-03,1.020307211954916971e-02,5.411934107542037964e-03
1.923098913664951226e+01,5.718278917402545673e-03,1.020307211954916971e-02,5.687837488949298859e-03
1.925100057175528789e+01,5.604999943361016305e-03,1.020307211954916971e-02,5.876247771084308624e-03
1.927101200686106353e+01,5.229831712852833943e-03,1.024299126777831505e-02,5.706414580345153809e-03
1.929102344196683561e+01,5.168557638492361252e-03,1.028896067377500605e-02,5.782565101981163025e-03
1.931103487707261124e+01,5.245591451069561879e-03,1.028896067377500605e-02,5.958023481070995331e-03
1.933104631217838687e+01,5.193727792389983035e-03,1.028896067377500605e-02,6.022905465215444565e-03
1.935105774728416250e+01,4.892898290188739049e-03,1.028896067377500605e-02,6.044697947800159454e-03
1.937106918238993458e+01,4.843916459309211518e-03,1.020307211954916971e-02,5.923678632825613022e-03
1.939108061749571021e+01,4.658293797663894120e-03,1.020307211954916971e-02,5.629403050988912582e-03
1.941109205260148585e+01,4.305883545104118026e-03,1.016306403249057910e-02,5.657218396663665771e-03
1.943110348770726148e+01,3.961947833627379317e-03,1.011718747942598647e-02,5.781676620244979858e-03
1.945111492281303356e+01,3.897879599714514087e-03,1.015725668071506584e-02,5.775618366897106171e-03
1.947112635791880919e+01,3.954034541148262853e-03,1.020307211954916971e-02,5.861770361661911011e-03
1.949113779302458482e+01,3.864685376851825869e-03,1.020307211954916971e-02,5.796103738248348236e-03
1.951114922813035690e+01,3.906726827513712190e-03,1.020307211954916971e-02,5.644684191793203354e-03
1.953116066323613254e+01,4.054135201746395141e-03,1.020307211954916971e-02,5.672635976225137711e-03
1.955117209834190817e+01,4.199136221916846892e-03,1.020307211954916971e-02,5.593944340944290161e-03
1.957118353344768380e+01,4.337886394996540683e-03,1.020307211954916971e-02,5.532801616936922073e-03
1.959119496855345588e+01,4.736032698349471395e-03,1.020307211954916971e-02,5.448975600302219391e-03
1.961120640365923151e+01,4.805462334132792543e-03,1.011718747942598647e-02,5.453050136566162109e-03
1.963121783876500714e+01,4.606614303626068926e-03,1.011718747942598647e-02,5.508130881935358047e-03
1.965122927387078278e+01,4.687027454399476240e-03,1.011718747942598647e-02,5.571823567152023315e-03
1.967124070897655486e+01,5.011254717926253745e-03,1.011718747942598647e-02,5.641787312924861908e-03
1.969125214408233049e+01,4.790269335626227976e-03,1.003130675089313438e-02,5.674302577972412109e-03
1.971126357918810612e+01,4.887065341613287470e-03,9.945429931438928145e-03,5.752001423388719559e-03
1.973127501429388175e+01,4.978213097024140020e-03,9.819733307410640974e-03,5.767255555838346481e-03
1.975128644939965383e+01,4.924359700894996236e-03,9.647313419738351090e-03,5.808962509036064148e-03
1.977129788450542947e+01,4.954707022148895600e-03,9.475912294224023147e-03,5.776820704340934753e-03
1.979130931961120510e+01,4.957845153175257855e-03,9.389650554053365072e-03,5.694380030035972595e-03
1.981132075471698073e+01,5.144885708245081589e-03,9.219035201669931179e-03,5.515331402420997620e-03
1.983133218982275281e+01,5.131299186389022896e-03,9.086876184118023586e-03,5.454435944557189941e-03
1.985134362492852844e+01,5.267434121136825922e-03,9.001042198944165726e-03,5.598619580268859863e-03
1.987135506003430407e+01,5.342723395935676349e-03,9.001042198944165726e-03,5.444044247269630432e-03
1.989136649514007971e+01,5.277892683975318397e-03,8.915212092759552259e-03,5.210142116993665695e-03
1.991137793024585179e+01,5.132209913518676926e-03,8.915212092759552259e-03,5.338093265891075134e-03
1.993138936535162742e+01,5.299702682196283723e-03,8.874650408316126990e-03,5.258944351226091385e-03
1.995140080045740305e+01,5.230997820195213213e-03,8.829385863060951189e-03,4.929706454277038574e-03
1.997141223556317868e+01,4.884100448901395816e-03,8.789409334695885354e-03,4.873742349445819855e-03
1.999142367066895076e+01,4.835630449634879292e-03,8.704272257574833735e-03,4.833443555980920792e-03
2.001143510577472640e+01,4.991702595691116864e-03,8.571930407858715725e-03,4.950251895934343338e-03
2.003144654088050203e+01,4.437239165830844656e-03,8.486119659084882458e-03,4.994923714548349380e-03
2.005145797598627766e+01,4.148520241755693748e-03,8.400312774290661158e-03,5.178364925086498260e-03
2.007146941109204974e+01,4.293213320679481818e-03,8.314509750976705610e-03,5.096023902297019958e-03
2.009148084619782537e+01,4.455272902323226258e-03,8.188533325379542330e-03,5.078256595879793167e-03
2.011149228130360100e+01,4.161940288311841672e-03,8.057123824932755154e-03,5.101309157907962799e-03
2.013150371640937664e+01,4.103170904240930998e-03,7.931412060413454285e-03,4.950842820107936859e-03
2.015151515151514872e+01,3.983521613278587052e-03,7.845482038842067560e-03,4.927517846226692200e-03
2.017152658662092435e+01,3.382045564344898694e-03,7.713996499417765697e-03,4.780977964401245117e-03
2.019153802172669998e+01,3.336019076589940516e-03,7.674246480755275018e-03,4.716119728982448578e-03
2.021154945683247561e+01,3.109810366741315446e-03,7.548550405728678310e-03,4.879644606262445450e-03
2.023156089193824769e+01,2.692267910216695342e-03,7.456691349859307857e-03,4.883740562945604324e-03
2.025157232704402333e+01,2.526835386532185011e-03,7.370930638056678169e-03,4.786214325577020645e-03
2.027158376214979896e+01,2.749671113204688652e-03,7.285173757792608867e-03,4.741385579109191895e-03
2.029159519725557459e+01,2.439236520252354226e-03,7.244190455407216456e-03,4.955745767802000046e-03
2.031160663236134667e+01,2.503798970090764017e-03,7.159507844300544259e-03,4.961846396327018738e-03
2.033161806746712230e+01,2.877712524091562401e-03,7.073384087100402680e-03,4.617550875991582870e-03
2.035162950257289793e+01,2.722903437800120851e-03,6.988392818708315073e-03,4.376837983727455139e-03
2.037164093767867357e+01,2.814400236044007578e-03,6.856446742389852265e-03,4.470619838684797287e-03
2.039165237278444565e+01,3.131879047699009412e-03,6.731059778174257845e-03,4.423993639647960663e-03
2.041166380789022128e+01,2.916319432770118035e-03,6.644581309721811664e-03,4.265446215867996216e-03
2.043167524299599691e+01,2.949288583506627561e-03,6.475337311065461864e-03,3.989366348832845688e-03
2.045168667810177254e+01,3.291940942470600404e-03,6.388098105166601162e-03,3.952004946768283844e-03
2.047169811320754462e+01,3.006109769736821456e-03,6.216230112001154551e-03,4.099308978766202927e-03
2.049170954831332025e+01,2.838301670723939168e-03,6.044932062307922099e-03,3.978834487497806549e-03
2.051172098341909589e+01,3.137907451594354902e-03,5.874337889656515432e-03,3.871025983244180679e-03
2.053173241852486797e+01,3.077461778031042889e-03,5.702362637220302448e-03,3.681904170662164688e-03
2.055174385363064360e+01,2.703255050199918769e-03,5.531141153877937137e-03,3.749662544578313828e-03
2.057175528873641923e+01,2.751008256392848458e-03,5.444902229128870119e-03,3.697359003126621246e-03
2.059176672384219486e+01,2.662923494323227516e-03,5.359236409346061249e-03,3.467257134616374969e-03
2.061177815894796694e+01,2.360799581381722075e-03,5.228151626140578948e-03,3.380976617336273193e-03
2.063178959405374258e+01,2.554607023141177748e-03,5.103778983733120791e-03,3.325318451970815659e-03
2.065180102915951821e+01,2.544818660770505926e-03,5.016311422149764658e-03,3.507751040160655975e-03
2.067181246426529384e+01,2.334514702103343553e-03,4.931324444073143659e-03,3.281894139945507050e-03
2.069182389937106592e+01,2.438910262429534563e-03,4.759458362155181976e-03,3.190870396792888641e-03
2.071183533447684155e+01,2.309640488792736278e-03,4.588885119160775877e-03,3.010634332895278931e-03
2.073184676958261718e+01,1.960125981843432140e-03,4.504467728125890157e-03,3.150824457406997681e-03
2.075185820468839282e+01,2.352080115870297614e-03,4.331645844566524642e-03,3.274755552411079407e-03
2.077186963979416490e+01,2.012754890460208886e-03,4.161327278330300035e-03,3.243362065404653549e-03
2.079188107489994053e+01,1.786552797358994214e-03,3.989608576512545558e-03,2.954004798084497452e-03
2.081189251000571616e+01,2.130111677197256241e-03,3.904481321465699990e-03,2.902422100305557251e-03
2.083190394511149179e+01,1.807929748801358162e-03,3.858011884446336213e-03,3.054308705031871796e-03
2.085191538021726387e+01,1.672076422315571173e-03,3.772409959903426282e-03,3.003076650202274323e-03
2.087192681532303951e+01,1.556259176289780891e-03,3.772409959903426282e-03,2.857756800949573517e-03
2.089193825042881514e+01,1.184424006578790574e-03,3.812169843710382609e-03,2.847280353307723999e-03
2.091194968553459077e+01,1.311628337683956765e-03,3.858011884446336213e-03,2.609645016491413116e-03
2.093196112064036285e+01,1.126057023748032373e-03,3.858011884446336213e-03,2.651312388479709625e-03
2.095197255574613848e+01,3.555689079892442928e-04,3.858011884446336213e-03,2.495176158845424652e-03
2.097198399085191411e+01,5.924765720638955867e-04,3.858011884446336213e-03,2.395069692283868790e-03
2.099199542595768975e+01,6.660189041293834407e-04,3.858011884446336213e-03,2.380780875682830811e-03
2.101200686106346183e+01,4.697865537955975735e-04,3.858011884446336213e-03,2.587086521089076996e-03
2.103201829616923746e+01,8.186955729593952411e-04,3.858011884446336213e-03,2.559901215136051178e-03
2.105202973127501309e+01,1.119363463656306229e-03,3.858011884446336213e-03,2.368374727666378021e-03
2.107204116638078872e+01,1.160406863215093049e-03,3.858011884446336213e-03,2.382831647992134094e-03
2.109205260148656080e+01,1.674586777689138608e-03,3.858011884446336213e-03,2.440067939460277557e-03
2.111206403659233644e+01,1.699447891237619492e-03,3.858011884446336213e-03,2.526239491999149323e-03
2.113207547169811207e+01,1.388158541554121005e-03,3.858011884446336213e-03,2.612115349620580673e-03
2.115208690680388770e+01,1.729817776666496554e-03,3.943617538923036361e-03,2.407148480415344238e-03
2.117209834190965978e+01,9.891498467912240942e-04,3.943617538923036361e-03,2.563523128628730774e-03
2.119210977701543541e+01,7.604365470457919883e-04,3.943617538923036361e-03,2.520851790904998779e-03
2.121212121212121104e+01,1.158948327785127956e-03,3.943617538923036361e-03,2.422757446765899658e-03
2.123213264722698668e+01,6.423917997291967883e-04,3.943617538923036361e-03,2.489068079739809036e-03
2.125214408233275876e+01,3.564817396121834733e-04,3.943617538923036361e-03,2.531785517930984497e-03
2.127215551743853439e+01,5.538124426847343450e-04,3.943617538923036361e-03,2.905542962253093719e-03
2.129216695254431002e+01,3.643124695512907438e-04,3.943617538923036361e-03,2.886293455958366394e-03
2.131217838765008565e+01,6.824065213000783930e-04,3.943617538923036361e-03,2.659188583493232727e-03
2.133218982275585773e+01,9.737551712100254086e-04,3.943617538923036361e-03,2.453225664794445038e-03
2.135220125786163337e+01,3.174972230324869284e-04,3.943617538923036361e-03,2.707717474550008774e-03
2.137221269296740900e+01,5.941038174228561964e-04,3.943617538923036361e-03,2.483629621565341949e-03
2.139222412807318463e+01,4.238423925481585417e-04,3.943617538923036361e-03,2.357902005314826965e-03
2.141223556317895671e+01,3.404912951110908412e-04,3.943617538923036361e-03,2.076018601655960083e-03
2.143224699828473234e+01,1.083525643884872074e-04,3.943617538923036361e-03,2.636568155139684677e-03
2.145225843339050797e+01,-4.315535652321841301e-04,3.943617538923036361e-03,2.735620364546775818e-03
2.147226986849628361e+01,-2.483837219001730186e-04,3.943617538923036361e-03,2.767035737633705139e-03
2.149228130360205569e+01,-4.153321428221902457e-04,3.858011884446336213e-03,2.801123075187206268e-03
2.151229273870783132e+01,-6.213354960061883651e-04,3.858011884446336213e-03,2.956868149340152740e-03
2.153230417381360695e+01,-5.542151047004958237e-04,3.858011884446336213e-03,2.787929028272628784e-03
2.155231560891937903e+01,-7.460183417788195321e-04,3.772409959903426282e-03,2.535284031182527542e-03
2.157232704402515466e+01,-7.525285309742674048e-04,3.772409959903426282e-03,2.520450856536626816e-03
2.159233847913093030e+01,-5.187271151396450741e-04,3.686811762829486552e-03,2.470267936587333679e-03
2.161234991423670593e+01,-8.868269708736062915e-04,3.648461257349804206e-03,2.228001598268747330e-03
2.163236134934247801e+01,-6.553962461306047597e-04,3.564383078343915084e-03,2.389999106526374817e-03
2.165237278444825364e+01,-5.362052598490857098e-04,3.515626541232407410e-03,2.545425668358802795e-03
2.167238421955402927e+01,-6.152150374503450279e-04,3.430039511782786467e-03,2.553507685661315918e-03
2.169239565465980490e+01,-1.747374612576207530e-04,3.344456199949176131e-03,2.545031718909740448e-03
2.171240708976557698e+01,-3.483481614246884011e-04,3.258876603269913151e-03,2.493635751307010651e-03
2.173241852487135262e+01,8.311611794901509252e-05,3.258876603269913151e-03,2.423927187919616699e-03
2.175242995997712825e+01,3.645265280308965673e-04,3.134101247381755086e-03,2.153225243091583252e-03
2.177244139508290388e+01,6.978747318830077237e-05,3.047073454336844591e-03,2.130683977156877518e-03
2.179245283018867596e+01,4.867970060318257226e-04,2.963537850949551737e-03,2.052890602499246597e-03
2.181246426529445159e+01,5.433980347798834584e-04,2.876962943677883067e-03,2.165728714317083359e-03
2.183247570040022723e+01,4.699122243941940454e-04,2.745476903661845606e-03,2.112506888806819916e-03
2.185248713550600286e+01,1.012094071128909895e-03,2.619448806125641849e-03,1.840085722506046295e-03
2.187249857061177494e+01,6.663827497257766635e-04,2.488827009239428546e-03,2.200955990701913834e-03
2.189251000571755057e+01,9.006803725817529417e-04,2.403284428850651494e-03,2.221022266894578934e-03
2.191252144082332620e+01,9.997314636632447481e-04,2.325486870976673035e-03,2.157677430659532547e-03
2.193253287592910183e+01,9.810272693692397884e-04,2.232210329971716714e-03,1.871594693511724472e-03
2.195254431103487391e+01,1.206023722735379651e-03,2.232210329971716714e-03,1.858513802289962769e-03
2.197255574614064955e+01,8.984842384658659354e-04,2.192556272262965664e-03,2.078395336866378784e-03
2.199256718124642518e+01,9.360140581022053253e-04,2.146678806573945174e-03,2.051056362688541412e-03
2.201257861635220081e+01,7.131977635667223784e-04,2.146678806573945174e-03,1.954920589923858643e-03
2.203259005145797289e+01,8.459278819836596160e-04,2.106306880088517752e-03,1.891388557851314545e-03
2.205260148656374852e+01,1.475559894752895675e-03,2.021661916667574430e-03,2.056921832263469696e-03
2.207261292166952416e+01,1.143937468017971202e-03,1.975626799597467089e-03,2.006024122238159180e-03
2.209262435677529979e+01,9.485690330035244106e-04,1.890106311114905010e-03,1.763489097356796265e-03
2.211263579188107187e+01,1.055863396171164001e-03,1.850654203235879052e-03,1.579391770064830780e-03
2.213264722698684750e+01,1.038042906633537214e-03,1.764732233190210824e-03,1.795656979084014893e-03
2.215265866209262313e+01,1.017047925580345531e-03,1.679876343389505051e-03,1.906922087073326111e-03
2.217267009719839876e+01,8.310006038687358645e-04,1.633566876279942846e-03,1.805666368454694748e-03
2.219268153230417084e+01,7.231073607201800313e-04,1.548061066706737888e-03,1.485154964029788971e-03
2.221269296740994648e+01,4.693125702528660277e-04,1.548061066706737888e-03,1.611722633242607117e-03
2.223270440251572211e+01,-2.300741523986514850e-04,1.548061066706737888e-03,1.887896563857793808e-03
2.225271583762149774e+01,1.638735377662560672e-04,1.462558920738089374e-03,1.837998628616333008e-03
2.227272727272726982e+01,-4.126656434687600805e-05,1.462558920738089374e-03,1.701057888567447662e-03
2.229273870783304545e+01,-4.482469541596176537e-04,1.462558920738089374e-03,1.444659195840358734e-03
2.231275014293882109e+01,-1.703790262739336204e-04,1.377060435926135296e-03,1.670039258897304535e-03
2.233276157804459672e+01,-4.125540166852767303e-04,1.377060435926135296e-03,1.684972085058689117e-03
2.235277301315036880e+01,-3.926255628773333553e-04,1.291565609823634242e-03,1.305766403675079346e-03
2.237278444825614443e+01,-8.240313317749146417e-04,1.291565609823634242e-03,1.471342518925666809e-03
2.239279588336192006e+01,-5.485001179709625852e-04,1.291565609823634242e-03,1.574471592903137207e-03
2.241280731846769569e+01,-3.822791651816113533e-04,1.291565609823634242e-03,1.537006814032793045e-03
2.243281875357346777e+01,-6.385123759427820470e-04,1.291565609823634242e-03,1.443823333829641342e-03
2.245283018867924341e+01,-7.448388640021914604e-04,1.291565609823634242e-03,1.513867639005184174e-03
2.247284162378501904e+01,-1.034820585653249735e-03,1.291565609823634242e-03,1.554810442030429840e-03
2.249285305889079467e+01,-9.497182784162518619e-04,1.291565609823634242e-03,1.528820954263210297e-03
2.251286449399656675e+01,-9.970506300649619857e-04,1.206074439983970820e-03,1.541514880955219269e-03
2.253287592910234238e+01,-9.797820303752669772e-04,1.206074439983970820e-03,1.556504052132368088e-03
2.255288736420811802e+01,-9.869611206735050008e-04,1.120586923961153268e-03,1.565977465361356735e-03
2.257289879931389009e+01,-1.360490565835284016e-03,1.035103059309811944e-03,1.546967774629592896e-03
2.259291023441966573e+01,-5.195201381006389835e-04,9.567315394928487763e-04,1.457110978662967682e-03
2.261292166952544136e+01,-6.373004361678471065e-04,8.241832540793103592e-04,1.345047727227210999e-03
2.263293310463121699e+01,-6.361983755069669207e-04,7.387526478129950508e-04,1.307950355112552643e-03
2.265294453973698907e+01,-4.970519712218460923e-04,8.647826095076974889e-06,1.238504424691200256e-03
2.267295597484276470e+01,-6.713392468481162384e-04,-7.786733491402988289e-04,1.134833786636590958e-03
2.269296740994854034e+01,-6.726289426620636266e-04,-8.641462743431969126e-04,1.168693881481885910e-03
2.271297884505431597e+01,-1.068320836678533087e-03,-8.641462743431969126e-04,1.142813824117183685e-03
2.273299028016008805e+01,-9.250007691431465662e-04,-8.641462743431969126e-04,1.088405959308147430e-03
2.275300171526586368e+01,-9.139006806036073689e-04,-8.641462743431969126e-04,9.131222032010555267e-04
2.277301315037163931e+01,-1.223710392787955405e-03,-8.641462743431969126e-04,8.723651990294456482e-04
2.279302458547741494e+01,-1.051949011072511337e-03,-8.641462743431969126e-04,8.723651990294456482e-04
2.281303602058318702e+01,-1.246401209246372896e-03,-8.641462743431969126e-04,1.098856329917907715e-03
2.283304745568896266e+01,-9.138330706169846621e-04,-8.641462743431969126e-04,9.897458367049694061e-04
2.285305889079473829e+01,-1.297396997358167547e-03,-8.641462743431969126e-04,9.701983071863651276e-04
2.287307032590051392e+01,-1.059970596424093629e-03,-8.641462743431969126e-04,8.330387063324451447e-04
2.289308176100628600e+01,-9.501732022916147859e-04,-8.641462743431969126e-04,1.033516600728034973e-03
2.291309319611206163e+01,-1.128014516588851874e-03,-8.641462743431969126e-04,1.002235338091850281e-03
2.293310463121783727e+01,-9.564081193274375338e-04,-8.237765164520859801e-04,6.331624463200569153e-04
2.295311606632361290e+01,-1.467524215830145421e-03,-7.786733491402988289e-04,6.836894899606704712e-04
2.297312750142938498e+01,-1.415264208342539897e-03,-9.717827821751752969e-05,7.933359593152999878e-04
2.299313893653516061e+01,-1.574038507324457443e-03,7.334158625191770225e-04,1.088581979274749756e-03
2.301315037164093624e+01,-1.933726334425877810e-03,7.786733491402988289e-04,1.330665312707424164e-03
2.303316180674671187e+01,-1.819350471723293634e-03,8.641462743431969126e-04,1.250292640179395676e-03
2.305317324185248395e+01,-1.927120232531756268e-03,8.641462743431969126e-04,1.277368515729904175e-03
2.307318467695825959e+01,-1.631077109947220473e-03,1.035103059309811944e-03,1.577188260853290558e-03
2.309319611206403522e+01,-1.947862946857105383e-03,1.035103059309811944e-03,1.298861578106880188e-03
2.311320754716981085e+01,-1.716001785874391155e-03,1.120586923961153268e-03,1.082347240298986435e-03
2.313321898227558293e+01,-1.929676331945824087e-03,1.120586923961153268e-03,1.083872746676206589e-03
2.315323041738135856e+01,-1.701770923040327784e-03,1.206074439983970820e-03,1.171770971268415451e-03
2.317324185248713420e+01,-1.579508096905377903e-03,1.291565609823634242e-03,1.141890417784452438e-03
2.319325328759290983e+01,-1.622479010736056814e-03,1.330580928731263379e-03,8.908370509743690491e-04
2.321326472269868191e+01,-1.513850996380957737e-03,1.377060435926135296e-03,9.265104308724403381e-04
2.323327615780445754e+01,-1.604260808587124705e-03,1.377060435926135296e-03,1.236438751220703125e-03
2.325328759291023317e+01,-1.195453817523202964e-03,1.462558920738089374e-03,1.198835670948028564e-03
2.327329902801600880e+01,-1.576804057068889337e-03,1.462558920738089374e-03,8.904524147510528564e-04
2.329331046312178088e+01,-1.733349823890739400e-03,1.462558920738089374e-03,9.363489225506782532e-04
2.331332189822755652e+01,-1.575034382434676488e-03,1.424592480043562542e-03,9.449683129787445068e-04
2.333333333333333215e+01,-1.675456278255360891e-03,1.377060435926135296e-03,1.143856439739465714e-03
2.335334476843910778e+01,-1.610045362381231195e-03,1.377060435926135296e-03,9.902273304760456085e-04
2.337335620354487986e+01,-1.962613239717047198e-03,1.377060435926135296e-03,1.192115712910890579e-03
2.339336763865065549e+01,-1.853857021932492702e-03,1.377060435926135296e-03,1.313273329287767410e-03
2.341337907375643113e+01,-1.889757519448345821e-03,1.462558920738089374e-03,1.359730027616024017e-03
2.343339050886220676e+01,-1.986634569987225530e-03,1.462558920738089374e-03,1.122867688536643982e-03
2.345340194396797884e+01,-2.222622772364708267e-03,1.462558920738089374e-03,1.164535526186227798e-03
2.347341337907375447e+01,-2.246290513087923456e-03,1.462558920738089374e-03,1.137804239988327026e-03
2.349342481417953010e+01,-2.281066689796118659e-03,1.462558920738089374e-03,1.111064106225967407e-03
2.351343624928530573e+01,-2.626958378327362044e-03,1.462558920738089374e-03,1.164535526186227798e-03
2.353344768439107781e+01,-2.433577194349914336e-03,1.462558920738089374e-03,1.194891519844532013e-03
2.355345911949685345e+01,-2.679203447315944061e-03,1.462558920738089374e-03,1.465999055653810501e-03
2.357347055460262908e+01,-2.366001841916967521e-03,1.462558920738089374e-03,1.503650099039077759e-03
2.359348198970840116e+01,-2.553271019009239248e-03,1.462558920738089374e-03,1.218020450323820114e-03
2.361349342481417679e+01,-2.689332428569610797e-03,1.462558920738089374e-03,1.200080849230289459e-03
2.363350485991995242e+01,-2.527513197124459880e-03,1.462558920738089374e-03,1.268392894417047501e-03
2.365351629502572806e+01,-2.639085193917893243e-03,1.462558920738089374e-03,1.253032125532627106e-03
2.367352773013150014e+01,-2.391579308299859614e-03,1.462558920738089374e-03,1.186207402497529984e-03
2.369353916523727577e+01,-2.463620546306174476e-03,1.462558920738089374e-03,1.148010138422250748e-03
2.371355060034305140e+01,-2.417513507486480397e-03,1.462558920738089374e-03,1.206551212817430496e-03
2.373356203544882703e+01,-2.556958397356645218e-03,1.462558920738089374e-03,1.314873807132244110e-03
2.375357347055459911e+01,-2.194549893127508648e-03,1.462558920738089374e-03,1.194719225168228149e-03
2.377358490566037474e+01,-2.304023249693675987e-03,1.462558920738089374e-03,1.141366548836231232e-03
2.379359634076615038e+01,-2.398765013235781580e-03,1.462558920738089374e-03,9.301695972681045532e-04
2.381360777587192601e+01,-2.120051160655893937e-03,1.462558920738089374e-03,1.101358793675899506e-03
2.383361921097769809e+01,-1.084155985753151689e-03,1.462558920738089374e-03,1.119296997785568237e-03
2.385363064608347372e+01,-1.047834170763460972e-03,1.462558920738089374e-03,1.098029781132936478e-03
2.387364208118924935e+01,-1.394916432755829386e-03,1.462558920738089374e-03,1.080843620002269745e-03
2.389365351629502499e+01,-1.318627743086004571e-03,1.377060435926135296e-03,1.092880964279174805e-03
2.391366495140079707e+01,-1.175246301365981448e-03,1.377060435926135296e-03,1.305227167904376984e-03
2.393367638650657270e+01,-1.042928799860254893e-03,1.291565609823634242e-03,9.965444914996623993e-04
2.395368782161234833e+01,-1.184460957862645998e-03,1.252416627065254442e-03,1.047448255121707916e-03
2.397369925671812396e+01,-1.312453588091516124e-03,1.206074439983970820e-03,1.098080538213253021e-03
2.399371069182389604e+01,-1.382948163842254597e-03,1.206074439983970820e-03,1.157490536570549011e-03
2.401372212692967167e+01,-1.532059375705477474e-03,1.206074439983970820e-03,1.232166308909654617e-03
2.403373356203544731e+01,-1.480648029971184379e-03,1.206074439983970820e-03,1.158790662884712219e-03
2.405374499714122294e+01,-1.021103956809692875e-03,1.206074439983970820e-03,1.142692752182483673e-03
2.407375643224699502e+01,-1.011463437413243419e-03,1.206074439983970820e-03,1.140726730227470398e-03
2.409376786735277065e+01,-1.028100177309697631e-03,1.206074439983970820e-03,1.206212211400270462e-03
2.411377930245854628e+01,-1.295508507882231182e-03,1.167614478018280319e-03,1.245926134288311005e-03
2.413379073756432192e+01,-1.019321952030793075e-03,1.120586923961153268e-03,1.218456774950027466e-03
2.415380217267009400e+01,-7.648459519797958829e-04,1.120586923961153268e-03,1.174075994640588760e-03
2.417381360777586963e+01,-6.355830218459112592e-04,1.080814567801205179e-03,1.103736460208892822e-03
2.419382504288164526e+01,-5.114423700888471279e-04,1.035103059309811944e-03,1.103457994759082794e-03
2.421383647798742089e+01,-3.184881051821674639e-04,8.641462743431969126e-04,1.104710623621940613e-03
2.423384791309319297e+01,-1.631569171796682272e-04,7.786733491402988289e-04,1.104709692299365997e-03
2.425385934819896860e+01,-1.518930836682492536e-04,7.786733491402988289e-04,9.906673803925514221e-04
2.427387078330474424e+01,-3.452385032014483818e-04,6.932040655336280024e-04,9.309044107794761658e-04
2.429388221841051987e+01,5.960646261224723920e-07,6.932040655336280024e-04,1.005351543426513672e-03
2.431389365351629195e+01,7.274137547920647023e-05,6.932040655336280024e-04,9.212680160999298096e-04
2.433390508862206758e+01,-1.508327465564920770e-04,1.851337510465001559e-05,8.127987384796142578e-04
2.435391652372784321e+01,-3.760124463477540089e-04,-7.786733491402988289e-04,7.454873993992805481e-04
2.437392795883361885e+01,-3.205129903307371857e-04,-7.786733491402988289e-04,7.449695840477943420e-04
2.439393939393939092e+01,-4.091802153702319388e-04,-7.786733491402988289e-04,7.145637646317481995e-04
2.441395082904516656e+01,-6.512573283122243331e-04,-8.641462743431969126e-04,6.607496179640293121e-04
2.443396226415094219e+01,-8.111912625274535042e-04,-8.641462743431969126e-04,6.362446583807468414e-04
2.445397369925671782e+01,-7.153643852720125524e-04,-8.641462743431969126e-04,6.116507574915885925e-04
2.447398513436248990e+01,-5.123770152417241736e-04,-8.641462743431969126e-04,5.830908194184303284e-04
2.449399656946826553e+01,-6.988868614217611961e-04,-8.641462743431969126e-04,7.509561255574226379e-04
2.451400800457404117e+01,-8.733406736827719046e-04,-9.028796005109234173e-04,5.320562049746513367e-04
2.453401943967981680e+01,-1.210440065961695868e-03,-9.496228435852012689e-04,5.556927062571048737e-04
2.455403087478558888e+01,-8.656271299070700167e-04,-9.496228435852012689e-04,6.617312319576740265e-04
2.457404230989136451e+01,-7.910662872905697973e-04,-9.496228435852012689e-04,6.749774329364299774e-04
2.459405374499714014e+01,-1.106375283259615570e-03,-9.496228435852012689e-04,6.394661031663417816e-04
2.461406518010291222e+01,-1.402558336014952988e-03,-1.035103059309811944e-03,7.296754047274589539e-04
2.463407661520868785e+01,-1.291013826585053152e-03,-1.035103059309811944e-03,9.393692016601562500e-04
2.465408805031446349e+01,-1.302440673188752550e-03,-9.896336147219057192e-04,9.171967394649982452e-04
2.467409948542023912e+01,-1.363044836865305674e-03,-1.035103059309811944e-03,7.048575207591056824e-04
2.469411092052601120e+01,-1.499162607035952818e-03,-1.035103059309811944e-03,7.498408667743206024e-04
2.471412235563178683e+01,-1.313305423868487689e-03,-1.035103059309811944e-03,9.040934965014457703e-04
2.473413379073756246e+01,-1.118433354654185417e-03,-1.035103059309811944e-03,1.092918682843446732e-03
2.475414522584333810e+01,-1.361215948078018040e-03,-1.035103059309811944e-03,6.858929991722106934e-04
2.477415666094911018e+01,-1.313258413229852987e-03,-1.035103059309811944e-03,6.102500483393669128e-04
2.479416809605488581e+01,-9.963710314534837166e-04,-1.035103059309811944e-03,6.120149046182632446e-04
2.481417953116066144e+01,-1.005624956626937055e-03,-1.035103059309811944e-03,6.062188185751438141e-04
2.483419096626643707e+01,-1.126737076548892710e-03,-1.120586923961153268e-03,5.486942827701568604e-04
2.485420240137220915e+01,-1.182392092831288872e-03,-1.120586923961153268e-03,5.505210720002651215e-04
2.487421383647798478e+01,-1.224196353385314595e-03,-1.160075685139046837e-03,5.598464049398899078e-04
2.489422527158376042e+01,-9.176184664337449625e-04,-1.206074439983970820e-03,5.134418606758117676e-04
2.491423670668953605e+01,-1.122683172669266876e-03,-1.206074439983970820e-03,6.800182163715362549e-04
2.493424814179530813e+01,-1.296044695508878023e-03,-1.120586923961153268e-03,4.821931943297386169e-04
2.495425957690108376e+01,-1.271892847696126346e-03,-1.120586923961153268e-03,5.313064903020858765e-04
2.497427101200685939e+01,-1.244289514753250643e-03,-1.035103059309811944e-03,7.182164117693901062e-04
2.499428244711263503e+01,-1.572288724031741924e-03,-1.035103059309811944e-03,4.887562245130538940e-04
2.501429388221840711e+01,-1.576250380649419497e-03,-9.975550354757235002e-04,5.624680779874324799e-04
2.503430531732418274e+01,-1.556646034609227014e-03,-9.121528365895259028e-04,6.933668628334999084e-04
2.505431675242995837e+01,-1.650007093416948432e-03,-8.641462743431969126e-04,8.781543001532554626e-04
2.507432818753573400e+01,-1.797536430093229012e-03,-8.641462743431969126e-04,7.119653746485710144e-04
2.509433962264150608e+01,-1.767549895283183946e-03,-8.641462743431969126e-04,5.757147446274757385e-04
2.511435105774728171e+01,-1.918470654759545655e-03,-8.641462743431969126e-04,6.849281489849090576e-04
2.513436249285305735e+01,-1.910026669441179355e-03,-9.496228435852012689e-04,6.555789150297641754e-04
2.515437392795883298e+01,-2.152261510591411530e-03,-9.496228435852012689e-04,7.639625109732151031e-04
2.517438536306460506e+01,-2.165321830236355792e-03,-1.035103059309811944e-03,5.383160896599292755e-04
2.519439679817038069e+01,-2.157636013109575160e-03,-1.035103059309811944e-03,6.582308560609817505e-04
2.521440823327615632e+01,-1.950051716793596004e-03,-1.120586923961153268e-03,6.725606508553028107e-04
2.523441966838193196e+01,-1.973566602725292368e-03,-1.159655449711808912e-03,6.403014995157718658e-04
2.525443110348770404e+01,-1.968516536616120045e-03,-1.206074439983970820e-03,5.929339677095413208e-04
2.527444253859347967e+01,-1.765404697758994178e-03,-1.246204506116237783e-03,6.655561737716197968e-04
2.529445397369925530e+01,-1.569133434769377517e-03,-1.291565609823634242e-03,6.556515581905841827e-04
2.531446540880503093e+01,-1.413589947164790427e-03,-1.291565609823634242e-03,6.197066977620124817e-04
2.533447684391080301e+01,-1.270651733133474964e-03,-1.291565609823634242e-03,5.972827784717082977e-04
2.535448827901657864e+01,-1.348234144923788486e-03,-1.291565609823634242e-03,6.104437634348869324e-04
2.537449971412235428e+01,-1.203561685420702528e-03,-1.291565609823634242e-03,6.499653682112693787e-04
2.539451114922812991e+01,-1.142685197353965473e-03,-1.291565609823634242e-03,6.687948480248451233e-04
2.541452258433390199e+01,-1.565940146041273516e-03,-1.291565609823634242e-03,6.967540830373764038e-04
2.543453401943967762e+01,-1.717648206552263362e-03,-1.291565609823634242e-03,4.049022682011127472e-04
2.545454545454545325e+01,-1.791143856036386340e-03,-1.291565609823634242e-03,5.653239786624908447e-04
2.547455688965122889e+01,-1.760221077984690068e-03,-1.291565609823634242e-03,5.784630775451660156e-04
2.549456832475700097e+01,-1.643869120733107382e-03,-1.331217081846370817e-03,5.285940133035182953e-04
2.551457975986277660e+01,-1.698150378129723546e-03,-1.377060435926135296e-03,5.240640603005886078e-04
2.553459119496855223e+01,-1.602182366896409476e-03,-1.462558920738089374e-03,5.878126248717308044e-04
2.555460263007432786e+01,-1.251712579302289609e-03,-1.502425099215283499e-03,4.919208586215972900e-04
2.557461406518009994e+01,-1.411124957860665713e-03,-1.548061066706737888e-03,4.086354747414588928e-04
2.559462550028587557e+01,-1.561045529769925898e-03,-1.548061066706737888e-03,2.658404409885406494e-04
2.561463693539165121e+01,-1.623939145334028474e-03,-1.548061066706737888e-03,1.711025834083557129e-04
2.563464837049742329e+01,-1.441322803744533691e-03,-1.548061066706737888e-03,3.544166684150695801e-04
2.565465980560319892e+01,-1.647625811965922017e-03,-1.548061066706737888e-03,3.400077112019062042e-04
2.567467124070897455e+01,-1.817777367344474522e-03,-1.511330207904398740e-03,3.323331475257873535e-04
2.569468267581475018e+01,-1.770093412069472655e-03,-1.422762373969013250e-03,3.241682425141334534e-04
2.571469411092052226e+01,-1.887089919469289549e-03,-1.291565609823634242e-03,3.328658640384674072e-04
2.573470554602629790e+01,-2.094576990495355777e-03,-1.291565609823634242e-03,3.571892157196998596e-04
2.575471698113207353e+01,-1.935825817028561302e-03,-1.291565609823634242e-03,3.128643147647380829e-04
2.577472841623784916e+01,-1.740841547960059838e-03,-1.206074439983970820e-03,2.969689667224884033e-04
2.579473985134362124e+01,-1.899410775080069818e-03,-1.206074439983970820e-03,3.325236029922962189e-04
2.581475128644939687e+01,-1.962158248119502679e-03,-1.206074439983970820e-03,2.933070063591003418e-04
2.583476272155517250e+01,-2.301796781917968358e-03,-1.167750064794253247e-03,2.790400758385658264e-04
2.585477415666094814e+01,-2.295839085323526495e-03,-1.120586923961153268e-03,3.378102555871009827e-04
2.587478559176672022e+01,-2.054625016591636946e-03,-1.035103059309811944e-03,3.757146187126636505e-04
2.589479702687249585e+01,-2.000680311628072212e-03,-9.496228435852012689e-04,3.562448546290397644e-04
2.591480846197827148e+01,-2.008059561978935582e-03,-8.641462743431969126e-04,3.591054119169712067e-04
2.593481989708404711e+01,-1.756242291618378406e-03,-1.065502387180533150e-04,4.693884402513504028e-04
2.595483133218981919e+01,-1.550487774393955777e-03,8.179302221089318568e-04,5.704881623387336731e-04
2.597484276729559483e+01,-1.817026959493538239e-03,1.072756662572128252e-03,5.438202060759067535e-04
2.599485420240137046e+01,-1.646019632183138171e-03,1.244234794808333176e-03,5.737785249948501587e-04
2.601486563750714609e+01,-1.403341320997012181e-03,1.416532933336765374e-03,7.045827805995941162e-04
2.603487707261291817e+01,-1.081891236076789600e-03,1.548061066706737888e-03,7.045734673738479614e-04
2.605488850771869380e+01,-9.553408569276415283e-04,1.675729390016059096e-03,5.606943741440773010e-04
2.607489994282446943e+01,-9.240640323707113033e-04,1.759933869623242107e-03,3.783414140343666077e-04
2.609491137793024507e+01,-7.437049108545470402e-04,1.804589496034601304e-03,7.259971462190151215e-04
2.611492281303601715e+01,-9.522102087823882885e-04,1.890106311114905010e-03,8.896915242075920105e-04
2.613493424814179278e+01,-1.063327971004887585e-03,1.975626799597467089e-03,9.717829525470733643e-04
2.615494568324756841e+01,-1.111671100084519288e-03,2.016189921577778762e-03,9.750565513968467712e-04
2.617495711835334404e+01,-1.129147551376251564e-03,2.146678806573945174e-03,9.558214806020259857e-04
2.619496855345911612e+01,-7.346026958233133541e-04,2.313596397430693619e-03,1.090547535568475723e-03
2.621497998856489176e+01,-8.305245935169730011e-04,2.444661179182209317e-03,1.130606979131698608e-03
2.623499142367066739e+01,-1.188098322683771042e-03,2.613156152950959783e-03,1.152744982391595840e-03
2.625500285877644302e+01,-1.144844680424000893e-03,2.785006667974229775e-03,1.234437339007854462e-03
2.627501429388221510e+01,-1.116242775151975088e-03,2.956172056155213692e-03,1.349119469523429871e-03
2.629502572898799073e+01,-1.085121238908124492e-03,3.087728545530926509e-03,1.371864695101976395e-03
2.631503716409376636e+01,-7.816776190008120238e-04,3.087728545530926509e-03,1.338107977062463760e-03
2.633504859919954200e+01,-5.824139193690928409e-04,3.087728545530926509e-03,1.247834414243698120e-03
2.635506003430531408e+01,-5.225701672192685759e-04,3.087728545530926509e-03,1.268327236175537109e-03
2.637507146941108971e+01,-6.841550974865081083e-04,3.087728545530926509e-03,1.294440589845180511e-03
2.639508290451686534e+01,-8.140160080699127736e-04,3.087728545530926509e-03,1.405164133757352829e-03
2.641509433962264097e+01,-9.543846976176056799e-04,3.087728545530926509e-03,1.560261473059654236e-03
2.643510577472841305e+01,-9.212301262613385028e-04,3.087728545530926509e-03,1.715279184281826019e-03
2.645511720983418869e+01,-6.402752424032277442e-04,3.127813310457573832e-03,1.776945777237415314e-03
2.647512864493996432e+01,-5.467207276705624746e-04,3.173300719283964413e-03,1.741998828947544098e-03
2.649514008004573995e+01,-6.130343381268659559e-04,3.173300719283964413e-03,1.743323169648647308e-03
2.651515151515151203e+01,-5.552294957529357389e-04,3.258876603269913151e-03,1.785797532647848129e-03
2.653516295025728766e+01,-6.141929179932363895e-04,3.258876603269913151e-03,1.627539284527301788e-03
2.655517438536306329e+01,-6.745989084255964597e-04,3.258876603269913151e-03,1.605167984962463379e-03
2.657518582046883893e+01,-4.861338713596809451e-04,3.344456199949176131e-03,1.523766200989484787e-03
2.659519725557461101e+01,-4.232356572728198795e-04,3.384384255382997999e-03,1.665883697569370270e-03
2.661520869068038664e+01,-3.487521939772230350e-04,3.430039511782786467e-03,1.683511771261692047e-03
2.663522012578616227e+01,-1.434018834306920219e-04,3.430039511782786467e-03,1.644277945160865784e-03
2.665523156089193435e+01,-6.250959914862716288e-05,3.430039511782786467e-03,1.659859437495470047e-03
2.667524299599770998e+01,-1.143534896911079429e-04,3.430039511782786467e-03,1.824661158025264740e-03
2.669525443110348562e+01,-1.738809080249401051e-04,3.430039511782786467e-03,1.818346790969371796e-03
2.671526586620926125e+01,-3.926396351618254444e-04,3.470640330794845605e-03,1.565348822623491287e-03
2.673527730131503333e+01,-3.342399067159466919e-04,3.515626541232407410e-03,1.607085578143596649e-03
2.675528873642080896e+01,3.782754470380701825e-05,3.640468708922483653e-03,1.604531891644001007e-03
2.677530017152658459e+01,-5.001062849921736851e-04,3.727047873814214388e-03,1.822772435843944550e-03
2.679531160663236022e+01,-3.785148909886827781e-04,3.858011884446336213e-03,1.829070970416069031e-03
2.681532304173813230e+01,-4.084338424744737937e-04,3.896777018775408885e-03,1.925635151565074921e-03
2.683533447684390794e+01,-6.982588096068964925e-04,3.943617538923036361e-03,2.053116913884878159e-03
2.685534591194968357e+01,-6.730332055275893783e-04,3.943617538923036361e-03,1.946289092302322388e-03
2.687535734705545920e+01,-6.722889931469562194e-04,3.943617538923036361e-03,1.706177368760108948e-03
2.689536878216123128e+01,-4.940370619192478458e-04,3.943617538923036361e-03,1.810678280889987946e-03
2.691538021726700691e+01,-6.000039756947316005e-04,4.029226925798975144e-03,2.171522937715053558e-03
2.693539165237278254e+01,-5.174594162920870179e-04,4.107416240771234565e-03,2.132836729288101196e-03
2.695540308747855818e+01,-6.122045814826878284e-04,4.240261987201485866e-03,1.896820496767759323e-03
2.697541452258433026e+01,-7.953815356928127609e-04,4.411432985636357974e-03,1.922104507684707642e-03
2.699542595769010589e+01,-6.069767257967138103e-04,4.582451689587623521e-03,2.015154343098402023e-03
2.701543739279588152e+01,-5.316550387575029761e-04,4.752912529401384471e-03,2.008037641644477844e-03
2.703544882790165715e+01,-7.789422257104417890e-04,4.925015425254163082e-03,2.101137302815914154e-03
2.705546026300742923e+01,-6.009983272163660307e-04,5.010944415066562532e-03,1.971435267478227615e-03
2.707547169811320487e+01,-2.696875217482593511e-04,5.182345752768055883e-03,2.270176075398921967e-03
2.709548313321898050e+01,-5.085535289259021218e-04,5.267726444337718882e-03,2.367656677961349487e-03
2.711549456832475613e+01,-4.857113444205843908e-04,5.352259572059142947e-03,2.294626086950302124e-03
2.713550600343052821e+01,-6.628055670300029558e-04,5.399486736371299223e-03,2.402166835963726044e-03
2.715551743853630384e+01,-2.264871489617766042e-04,5.399486736371299223e-03,2.428235951811075211e-03
2.717552887364207947e+01,-5.581037528170895023e-05,5.399486736371299223e-03,2.404311206191778183e-03
2.719554030874785511e+01,-3.841222797328728580e-04,5.313817295289640155e-03,2.220421563833951950e-03
2.721555174385362719e+01,-4.704634408282473441e-04,5.313817295289640155e-03,2.386691980063915253e-03
2.723556317895940282e+01,-4.377970715059702764e-04,5.228151626140578948e-03,2.700945362448692322e-03
2.725557461406517845e+01,-3.473195353315174094e-04,5.228151626140578948e-03,2.750654704868793488e-03
2.727558604917095408e+01,-1.976910997099041534e-04,5.228151626140578948e-03,2.769138664007186890e-03
2.729559748427672616e+01,-1.300471125400523337e-04,5.142489726448521217e-03,2.810268197208642960e-03
2.731560891938250180e+01,6.208595892098859323e-05,5.103606097146984148e-03,2.615151926875114441e-03
2.733562035448827743e+01,1.856176436818966378e-04,5.017072389576050263e-03,2.539690583944320679e-03
2.735563178959405306e+01,-2.877614487290710093e-05,4.971177225536203663e-03,2.509128302335739136e-03
2.737564322469982514e+01,-1.596560315084491607e-04,4.885526619367929618e-03,2.307035960257053375e-03
2.739565465980560077e+01,-6.691648674308022958e-05,4.760837713144234172e-03,2.490164712071418762e-03
2.741566609491137640e+01,1.709882058119680101e-04,4.588697313431584594e-03,2.726932521909475327e-03
2.743567753001715204e+01,2.327081715999688896e-04,4.503114199085524877e-03,2.648355439305305481e-03
2.745568896512292412e+01,1.846014988491726666e-04,4.418088708743626858e-03,2.529729157686233521e-03
2.747570040022869975e+01,3.941554104406254258e-04,4.332335672219330205e-03,2.538355998694896698e-03
2.749571183533447538e+01,3.851617866744341660e-04,4.286077505486219838e-03,2.514273859560489655e-03
2.751572327044025101e+01,1.488880097562412673e-04,4.286077505486219838e-03,2.488182857632637024e-03
2.753573470554602309e+01,2.283276653070428401e-04,4.286077505486219838e-03,2.553459722548723221e-03
2.755574614065179873e+01,5.266525508419751811e-04,4.286077505486219838e-03,2.553459722548723221e-03
2.757575757575757436e+01,6.645563334315142357e-04,4.286077505486219838e-03,2.485899720340967178e-03
2.759576901086334999e+01,4.894964757432960665e-04,4.286077505486219838e-03,2.449018415063619614e-03
2.761578044596912207e+01,4.588718587985514972e-04,4.326889651026483152e-03,2.479142509400844574e-03
2.763579188107489770e+01,2.966869490368569118e-04,4.371701846626268630e-03,2.481285016983747482e-03
2.765580331618067333e+01,3.395818973953390694e-04,4.371701846626268630e-03,2.392208203673362732e-03
2.767581475128644541e+01,3.947465092857897198e-04,4.411485666000906046e-03,2.346185036003589630e-03
2.769582618639222105e+01,3.937063373069951211e-04,4.457329932502294458e-03,2.418440766632556915e-03
2.771583762149799668e+01,4.266687244022849038e-04,4.496865766217018716e-03,2.415414899587631226e-03
2.773584905660377231e+01,2.238573906834145965e-04,4.542961765583544351e-03,2.364147454500198364e-03
2.775586049170954439e+01,5.957307188272560231e-05,4.628597348339903716e-03,2.356570214033126831e-03
2.777587192681532002e+01,-3.864860711811234133e-05,4.668185875372737881e-03,2.480889670550823212e-03
2.779588336192109566e+01,-2.582148646076105956e-05,4.755601638578424439e-03,2.588765695691108704e-03
2.781589479702687129e+01,1.664906993393555905e-04,4.799879772760628008e-03,2.484904602169990540e-03
2.783590623213264337e+01,1.088463923416179320e-05,4.885526619367929618e-03,2.438720315694808960e-03
2.785591766723841900e+01,1.787225166544347574e-04,4.885526619367929618e-03,2.481925766915082932e-03
2.787592910234419463e+01,3.134508893247578269e-05,4.885526619367929618e-03,2.453706227242946625e-03
2.789594053744997026e+01,-1.083686505563262876e-04,4.925235648366724922e-03,2.468640916049480438e-03
2.791595197255574234e+01,-6.684704698091962138e-05,4.971177225536203663e-03,2.516477368772029877e-03
2.793596340766151798e+01,1.185808470146275915e-04,4.971177225536203663e-03,2.597222570329904556e-03
2.795597484276729361e+01,4.771083498867781467e-04,4.971177225536203663e-03,2.644606400281190872e-03
2.797598627787306924e+01,4.915836880724242051e-04,4.971177225536203663e-03,2.577274106442928314e-03
2.799599771297884132e+01,3.279683536145752178e-04,4.971177225536203663e-03,2.301180735230445862e-03
2.801600914808461695e+01,3.168007520845944201e-04,4.971177225536203663e-03,2.358173020184040070e-03
2.803602058319039259e+01,4.864248642408818251e-04,4.971177225536203663e-03,2.622995991259813309e-03
2.805603201829616822e+01,1.590157932704689607e-04,4.971177225536203663e-03,2.688164822757244110e-03
2.807604345340194030e+01,3.590838377964150922e-04,4.971177225536203663e-03,2.641282975673675537e-03
2.809605488850771593e+01,7.150837252461342362e-04,4.971177225536203663e-03,2.633637748658657074e-03
2.811606632361349156e+01,9.077221180683514492e-04,4.971177225536203663e-03,2.605402842164039612e-03
2.813607775871926719e+01,1.024883226776631415e-03,4.971177225536203663e-03,2.529584337025880814e-03
2.815608919382503927e+01,7.388266416057321295e-04,4.971177225536203663e-03,2.330478746443986893e-03
2.817610062893081491e+01,7.039545964925110000e-04,4.971177225536203663e-03,2.356473356485366821e-03
2.819611206403659054e+01,8.395036065268952387e-04,4.971177225536203663e-03,2.553445287048816681e-03
2.821612349914236617e+01,1.015927396299211782e-03,4.971177225536203663e-03,2.488522790372371674e-03
2.823613493424813825e+01,9.706944291562967899e-04,4.971177225536203663e-03,2.479772083461284637e-03
2.825614636935391388e+01,7.207505002204310854e-04,4.971177225536203663e-03,2.481672912836074829e-03
2.827615780445968952e+01,7.432815801821569162e-04,4.971177225536203663e-03,2.508202567696571350e-03
2.829616923956546515e+01,6.706388924107564969e-04,4.971177225536203663e-03,2.529745921492576599e-03
2.831618067467123723e+01,3.833363799047595781e-04,5.008563721860208491e-03,2.496383152902126312e-03
2.833619210977701286e+01,3.581965275598348176e-04,5.056831593738505756e-03,2.490891143679618835e-03
2.835620354488278849e+01,4.693154566517148026e-04,5.056831593738505756e-03,2.525542862713336945e-03
2.837621497998856412e+01,4.281000089002859961e-04,5.056831593738505756e-03,2.540489193052053452e-03
2.839622641509433620e+01,2.015193157091414126e-04,5.096355532581871295e-03,2.535908482968807220e-03
2.841623785020011184e+01,-1.353981445199620853e-04,5.142489726448521217e-03,2.618249971419572830e-03
2.843624928530588747e+01,-1.726763529342417529e-04,5.142489726448521217e-03,2.665315754711627960e-03
2.845626072041166310e+01,-1.124308484361846364e-04,5.142489726448521217e-03,2.570823766291141510e-03
2.847627215551743518e+01,-2.341251729391882915e-04,5.142489726448521217e-03,2.574764192104339600e-03
2.849628359062321081e+01,-3.121157867639960367e-04,5.142489726448521217e-03,2.683089114725589752e-03
2.851629502572898645e+01,-3.750603704329639565e-04,5.142489726448521217e-03,2.665315754711627960e-03
2.853630646083476208e+01,-5.719933485207565494e-04,5.142489726448521217e-03,2.652376890182495117e-03
2.855631789594053416e+01,-6.695495464205408363e-04,5.142489726448521217e-03,2.709031570702791214e-03
2.857632933104630979e+01,-7.206433655252846059e-04,5.142489726448521217e-03,2.801375929266214371e-03
2.859634076615208542e+01,-3.259644310969674616e-04,5.142489726448521217e-03,2.812023274600505829e-03
2.861635220125786105e+01,-2.318016770774444161e-04,5.142489726448521217e-03,2.731969580054283142e-03
2.863636363636363313e+01,-3.171073180072692382e-04,5.142489726448521217e-03,2.519607543945312500e-03
2.865637507146940877e+01,-9.509960554163398520e-05,5.142489726448521217e-03,2.575217746198177338e-03
2.867638650657518440e+01,-1.559357887585972858e-04,5.142489726448521217e-03,2.734409645199775696e-03
2.869639794168095648e+01,-1.709717215023494021e-05,5.142489726448521217e-03,2.654477022588253021e-03
2.871640937678673211e+01,1.908720179150130583e-04,5.142489726448521217e-03,2.685197629034519196e-03
2.873642081189250774e+01,5.757946480829178671e-04,5.142489726448521217e-03,2.689527813345193863e-03
2.875643224699828338e+01,7.846815323528427612e-04,5.142489726448521217e-03,2.680100500583648682e-03
2.877644368210405545e+01,6.115448810653306092e-04,5.142489726448521217e-03,2.727982588112354279e-03
2.879645511720983109e+01,2.462798697067984590e-04,5.142489726448521217e-03,2.545428462326526642e-03
2.881646655231560672e+01,3.848719518260817736e-04,5.142489726448521217e-03,2.310781739652156830e-03
2.883647798742138235e+01,8.040375751609024797e-04,5.142489726448521217e-03,2.468020189553499222e-03
2.885648942252715443e+01,7.202397807087748769e-04,5.142489726448521217e-03,2.602838911116123199e-03
2.887650085763293006e+01,6.889965841459914399e-04,5.142489726448521217e-03,2.406724262982606888e-03
2.889651229273870570e+01,3.790505880402494400e-04,5.142489726448521217e-03,2.733906731009483337e-03
2.891652372784448133e+01,4.176357590407562149e-04,5.142489726448521217e-03,2.708133310079574585e-03
2.893653516295025341e+01,3.614438514492676743e-04,5.142489726448521217e-03,2.630826085805892944e-03
2.895654659805602904e+01,1.061356486505158947e-04,5.142489726448521217e-03,2.684762701392173767e-03
2.897655803316180467e+01,4.358211029815337013e-04,5.095548029855321431e-03,2.708556130528450012e-03
2.899656946826758031e+01,5.293570598459225365e-04,5.142489726448521217e-03,2.710578031837940216e-03
2.901658090337335238e+01,7.167660650512968430e-05,5.094942893540125445e-03,2.636373043060302734e-03
2.903659233847912802e+01,-5.292903693232270667e-05,5.142489726448521217e-03,2.510232385247945786e-03
2.905660377358490365e+01,-1.759205603390098479e-04,5.142489726448521217e-03,2.818441018462181091e-03
2.907661520869067928e+01,-8.573018456267714703e-05,5.142489726448521217e-03,2.825955860316753387e-03
2.909662664379645136e+01,-1.777817567698682718e-04,5.142489726448521217e-03,2.746374346315860748e-03
2.911663807890222699e+01,-3.331812119093255299e-04,5.142489726448521217e-03,2.559811342507600784e-03
2.913664951400800263e+01,-9.149243638586933216e-05,5.142489726448521217e-03,2.779744565486907959e-03
2.915666094911377826e+01,-4.091808035529695886e-04,5.142489726448521217e-03,2.972662448883056641e-03
2.917667238421955034e+01,-5.103240595768826406e-04,5.142489726448521217e-03,2.723011188209056854e-03
2.919668381932532597e+01,-7.315195940312969446e-04,5.142489726448521217e-03,2.795516513288021088e-03
2.921669525443110160e+01,-2.826563128229482081e-04,5.142489726448521217e-03,2.985246479511260986e-03
2.923670668953687724e+01,1.130491768674945352e-04,5.142489726448521217e-03,2.714687027037143707e-03
2.925671812464264931e+01,4.553638930877145104e-05,5.142489726448521217e-03,2.672052010893821716e-03
2.927672955974842495e+01,-2.896149209687778523e-04,5.142489726448521217e-03,2.447431441396474838e-03
2.929674099485420058e+01,-3.614200469598763009e-04,5.142489726448521217e-03,2.479609567672014236e-03
2.931675242995997621e+01,-2.164812197349387708e-04,5.142489726448521217e-03,2.701837103813886642e-03
2.933676386506574829e+01,-1.622201936555948715e-04,5.228151626140578948e-03,2.643624786287546158e-03
2.935677530017152392e+01,2.569850670011835660e-04,5.228151626140578948e-03,2.617314923554658890e-03
2.937678673527729956e+01,3.170191920543736336e-04,5.228151626140578948e-03,2.676519565284252167e-03
2.939679817038307519e+01,2.080637921284664207e-04,5.228151626140578948e-03,2.535045146942138672e-03
2.941680960548884727e+01,-4.654194851344483713e-05,5.268163375378205268e-03,2.499145921319723129e-03
2.943682104059462290e+01,-1.847522583900212078e-04,5.313817295289640155e-03,2.492268569767475128e-03
2.945683247570039853e+01,-3.248228330886224891e-05,5.352797253599252993e-03,2.433859277516603470e-03
2.947684391080617416e+01,1.690902474125981897e-04,5.399486736371299223e-03,2.647668588906526566e-03
2.949685534591194624e+01,-1.206204238725519875e-04,5.399486736371299223e-03,2.755481749773025513e-03
2.951686678101772188e+01,-1.163520943307060204e-04,5.399486736371299223e-03,2.753177192062139511e-03
2.953687821612349751e+01,-2.337648853117477057e-04,5.399486736371299223e-03,2.757584676146507263e-03
2.955688965122927314e+01,-1.690383705038013757e-04,5.399486736371299223e-03,2.803561277687549591e-03
2.957690108633504522e+01,-2.098315697934310833e-04,5.439010893723520736e-03,2.491795457899570465e-03
2.959691252144082085e+01,-2.443215464383010011e-04,5.485159951861794114e-03,2.476723864674568176e-03
2.961692395654659649e+01,-3.204533276299366385e-04,5.485159951861794114e-03,2.720352727919816971e-03
2.963693539165237212e+01,-3.708089996720028694e-04,5.485159951861794114e-03,2.658338285982608795e-03
2.965694682675814420e+01,-4.620589924239004373e-04,5.485159951861794114e-03,2.727489918470382690e-03
2.967695826186391983e+01,-4.186273571255116465e-04,5.524211576142873219e-03,2.817522734403610229e-03
2.969696969696969546e+01,-4.057075607007528057e-04,5.570836944237991632e-03,3.103856928646564484e-03
2.971698113207546754e+01,-2.822520284961920942e-04,5.570836944237991632e-03,2.838614862412214279e-03
2.973699256718124317e+01,-4.060519768099039514e-04,5.656517715977402161e-03,2.857123035937547684e-03
2.975700400228701881e+01,-2.840066587370025045e-04,5.656517715977402161e-03,2.619720995426177979e-03
2.977701543739279444e+01,-2.015638834099802942e-04,5.656517715977402161e-03,2.865949645638465881e-03
2.979702687249856652e+01,-4.464130109226367065e-04,5.656517715977402161e-03,2.988450229167938232e-03
2.981703830760434215e+01,-3.814306858117527503e-04,5.742202269558171861e-03,2.768104430288076401e-03
2.983704974271011778e+01,-3.263462684113558948e-04,5.742202269558171861e-03,2.975990995764732361e-03
2.985706117781589342e+01,2.230733586206073147e-04,5.742202269558171861e-03,2.966382540762424469e-03
2.987707261292166550e+01,1.930424724714915495e-04,5.742202269558171861e-03,2.705524209886789322e-03
2.989708404802744113e+01,-2.869837678645536388e-05,5.742202269558171861e-03,2.675149589776992798e-03
2.991709548313321676e+01,-1.410744285303556350e-04,5.780706833192047513e-03,2.749885432422161102e-03
2.993710691823899239e+01,1.168334649631617880e-04,5.827890607459080934e-03,2.754521556198596954e-03
2.995711835334476447e+01,8.282887526641297745e-05,5.827890607459080934e-03,2.707243897020816803e-03
2.997712978845054010e+01,5.440299256088045602e-05,5.827890607459080934e-03,2.677408047020435333e-03
2.999714122355631574e+01,-1.372432601505079884e-04,5.827890607459080934e-03,2.704401500523090363e-03
3.001715265866209137e+01,-1.280078964386649671e-04,5.827890607459080934e-03,2.751247026026248932e-03
3.003716409376786345e+01,-8.459332164037615214e-05,5.827890607459080934e-03,2.850360237061977386e-03
3.005717552887363908e+01,-9.378466341332582928e-05,5.827890607459080934e-03,2.801045775413513184e-03
3.007718696397941471e+01,6.014205906941070022e-05,5.827890607459080934e-03,2.758380956947803497e-03
3.009719839908519035e+01,2.457900427247846644e-04,5.827890607459080934e-03,2.753608860075473785e-03
3.011720983419096243e+01,4.435667072679608876e-04,5.827890607459080934e-03,2.772557549178600311e-03
3.013722126929673806e+01,1.786654182566107944e-04,5.787998121502031454e-03,2.829180099070072174e-03
3.015723270440251369e+01,2.167430830201116812e-04,5.742202269558171861e-03,2.837544307112693787e-03
3.017724413950828932e+01,3.082626022903110601e-04,5.742202269558171861e-03,2.819621935486793518e-03
3.019725557461406140e+01,2.652283430601071255e-04,5.742202269558171861e-03,2.804570831358432770e-03
3.021726700971983703e+01,2.174759865974871522e-04,5.656517715977402161e-03,2.739274408668279648e-03
3.023727844482561267e+01,1.014908178726558910e-04,5.570836944237991632e-03,2.800658345222473145e-03
3.025728987993138830e+01,-9.135892508787800685e-05,5.485159951861794114e-03,3.095621243119239807e-03
3.027730131503716038e+01,1.150658066535268357e-04,5.485159951861794114e-03,3.092141821980476379e-03
3.029731275014293601e+01,-1.871606425771091611e-05,5.399486736371299223e-03,3.026363439857959747e-03
3.031732418524871164e+01,2.010075247039883560e-04,5.399486736371299223e-03,2.803876530379056931e-03
3.033733562035448728e+01,4.041175211017290487e-04,5.399486736371299223e-03,2.850000280886888504e-03
3.035734705546025936e+01,2.191354861875076203e-04,5.438578528802445744e-03,2.884755842387676239e-03
3.037735849056603499e+01,-5.874997607119998284e-05,5.399486736371299223e-03,2.819517627358436584e-03
3.039736992567181062e+01,-3.459462744380593252e-04,5.399486736371299223e-03,2.740880474448204041e-03
3.041738136077758625e+01,-4.058924825681821738e-04,5.399486736371299223e-03,2.706372179090976715e-03
3.043739279588335833e+01,1.928171176995128428e-05,5.275762865294208494e-03,2.705832943320274353e-03
3.045740423098913396e+01,5.140297517106786560e-05,5.102861329492213230e-03,2.684917300939559937e-03
3.047741566609490960e+01,-2.615460265311877821e-05,5.017260798068333590e-03,2.794864587485790253e-03
3.049742710120068523e+01,7.867036504613924913e-05,4.930629755395689318e-03,2.822066657245159149e-03
3.051743853630645731e+01,1.139085240880425030e-04,4.724438261429738176e-03,2.704544924199581146e-03
3.053744997141223294e+01,1.057383925730930616e-04,4.589554620229350547e-03,2.606347203254699707e-03
3.055746140651800857e+01,1.864434889577656917e-04,4.457329932502294458e-03,2.585664391517639160e-03
3.057747284162378421e+01,3.684487746187546718e-04,4.371701846626268630e-03,2.638794481754302979e-03
3.059748427672955629e+01,1.575049099149538375e-04,4.371701846626268630e-03,2.634939737617969513e-03
3.061749571183533192e+01,2.302591318736618849e-04,4.371701846626268630e-03,2.527689095586538315e-03
3.063750714694110755e+01,3.325811282605964586e-04,4.371701846626268630e-03,2.792997751384973526e-03
3.065751858204688318e+01,4.302404601832454331e-04,4.371701846626268630e-03,2.814371138811111450e-03
3.067753001715265526e+01,3.848301496076742445e-04,4.371701846626268630e-03,2.707562409341335297e-03
3.069754145225843089e+01,3.234069446334176981e-04,4.371701846626268630e-03,2.387153916060924530e-03
3.071755288736420653e+01,3.821411459691727427e-04,4.371701846626268630e-03,2.542382106184959412e-03
3.073756432246997861e+01,6.080820509732878971e-04,4.371701846626268630e-03,2.530520781874656677e-03
3.075757575757575424e+01,-1.603604040924285558e-06,4.371701846626268630e-03,2.483909483999013901e-03
3.077758719268152987e+01,-1.946565707277726602e-04,4.371701846626268630e-03,2.348339185118675232e-03
3.079759862778730550e+01,-1.521019040973987523e-04,4.457329932502294458e-03,2.639959566295146942e-03
3.081761006289307758e+01,-6.060955432532005490e-06,4.457329932502294458e-03,2.784077078104019165e-03
3.083762149799885321e+01,-4.181023514914510735e-04,4.457329932502294458e-03,2.462172880768775940e-03
3.085763293310462885e+01,-5.608401147087755225e-04,4.457329932502294458e-03,2.480150200426578522e-03
3.087764436821040448e+01,-4.782423423653707332e-04,4.457329932502294458e-03,2.572671975940465927e-03
3.089765580331617656e+01,-5.817249131351424126e-04,4.457329932502294458e-03,2.833560109138488770e-03
3.091766723842195219e+01,-6.580752086543090445e-04,4.542961765583544351e-03,2.802684903144836426e-03
3.093767867352772782e+01,-6.332079902488028759e-04,4.542961765583544351e-03,2.633203752338886261e-03
3.095769010863350346e+01,-5.923630852820481810e-04,4.581652273769651340e-03,2.723815850913524628e-03
3.097770154373927554e+01,-5.540319446680790809e-04,4.628597348339903716e-03,2.702718134969472885e-03
3.099771297884505117e+01,-8.446884184909090416e-04,4.714236683241879861e-03,2.618248574435710907e-03
3.101772441395082680e+01,-1.006528696897207717e-03,4.838637476178666609e-03,2.470551058650016785e-03
3.103773584905660243e+01,-6.105986172649076555e-04,4.926775565570272464e-03,2.520770765841007233e-03
3.105774728416237451e+01,-4.030956828933444274e-04,4.971177225536203663e-03,2.722637727856636047e-03
3.107775871926815014e+01,-5.406076144640767573e-04,4.971177225536203663e-03,2.697042189538478851e-03
3.109777015437392578e+01,-6.284734565865393542e-04,5.056831593738505756e-03,2.698845230042934418e-03
3.111778158947970141e+01,-6.816048681390275048e-04,5.056831593738505756e-03,2.750206738710403442e-03
3.113779302458547349e+01,-6.887471332463229083e-04,5.142489726448521217e-03,2.752286382019519806e-03
3.115780445969124912e+01,-3.053947475927431469e-04,5.142489726448521217e-03,2.404703758656978607e-03
3.117781589479702475e+01,-2.562325127948216971e-04,5.142489726448521217e-03,2.434459514915943146e-03
3.119782732990280039e+01,-2.454879170371418776e-04,5.142489726448521217e-03,2.513663843274116516e-03
3.121783876500857247e+01,-3.608744738146686128e-04,5.142489726448521217e-03,2.678455784916877747e-03
3.123785020011434810e+01,-5.773638450892666944e-04,5.142489726448521217e-03,2.497658599168062210e-03
3.125786163522012373e+01,-4.127074047496921542e-04,5.142489726448521217e-03,2.554052975028753281e-03
3.127787307032589936e+01,-3.027381184933147025e-04,5.142489726448521217e-03,2.770364750176668167e-03
3.129788450543167144e+01,-2.257186962884896709e-04,5.142489726448521217e-03,2.739975228905677795e-03
3.131789594053744707e+01,-2.136735684231274679e-04,5.142489726448521217e-03,2.481241710484027863e-03
3.133790737564322271e+01,-3.790025250470039492e-04,5.142489726448521217e-03,2.323084510862827301e-03
3.135791881074899834e+01,-4.244064312248895117e-04,5.056831593738505756e-03,2.553979866206645966e-03
3.137793024585477042e+01,-3.642048799608575151e-04,5.056831593738505756e-03,2.728114835917949677e-03
3.139794168096054605e+01,-2.610625018977266146e-04,5.056831593738505756e-03,2.734132111072540283e-03
3.141795311606632168e+01,-3.121298031153715890e-04,5.056831593738505756e-03,2.751913387328386307e-03
3.143796455117209732e+01,1.212523976388003833e-04,5.056831593738505756e-03,2.809954341500997543e-03
3.145797598627786940e+01,1.199377080536028509e-04,5.056831593738505756e-03,2.800365909934043884e-03
3.147798742138364503e+01,-3.639667016684117190e-05,5.056831593738505756e-03,2.619721461087465286e-03
3.149799885648942066e+01,-8.011618949300771428e-05,5.056831593738505756e-03,2.594165503978729248e-03
3.151801029159519629e+01,7.856231784417694677e-05,5.056831593738505756e-03,2.594165503978729248e-03
3.153802172670096837e+01,5.221078020178035494e-05,5.056831593738505756e-03,2.566183917224407196e-03
3.155803316180674400e+01,8.267718580614982882e-06,5.056831593738505756e-03,2.479256130754947662e-03
3.157804459691251964e+01,-2.245752819616015522e-04,5.096935582312374022e-03,2.756363712251186371e-03
3.159805603201829527e+01,-5.771792531861884295e-05,5.142489726448521217e-03,2.808760851621627808e-03
3.161806746712406735e+01,-7.206930138227114009e-05,5.142489726448521217e-03,2.687647938728332520e-03
3.163807890222984298e+01,-1.721870742643976878e-04,5.142489726448521217e-03,2.396140247583389282e-03
3.165809033733561861e+01,-2.085099331620895167e-04,5.142489726448521217e-03,2.515684813261032104e-03
3.167810177244139425e+01,-1.152488787064449600e-04,5.142489726448521217e-03,2.795971930027008057e-03
3.169811320754716633e+01,-2.933510319120936991e-04,5.142489726448521217e-03,2.719171345233917236e-03
3.171812464265294196e+01,-4.497887215557528750e-04,5.142489726448521217e-03,2.722402568906545639e-03
3.173813607775871759e+01,-3.167703997464119342e-04,5.142489726448521217e-03,2.797580324113368988e-03
3.175814751286449322e+01,3.065405409203400165e-05,5.142489726448521217e-03,2.804564312100410461e-03
3.177815894797026530e+01,-3.711934010700075766e-05,5.142489726448521217e-03,2.763095311820507050e-03
3.179817038307604093e+01,-2.249091458593516397e-04,5.142489726448521217e-03,2.602160442620515823e-03
3.181818181818181657e+01,-4.924497248926446632e-04,5.142489726448521217e-03,2.620777115225791931e-03
3.183819325328758865e+01,-4.638246070528125281e-04,5.142489726448521217e-03,2.783169038593769073e-03
3.185820468839336428e+01,-2.937317978655536112e-04,5.142489726448521217e-03,2.705059945583343506e-03
3.187821612349913991e+01,-1.818177407447387113e-04,5.142489726448521217e-03,2.711921930313110352e-03
3.189822755860491554e+01,-2.356944983343229141e-04,5.142489726448521217e-03,2.810852602124214172e-03
3.191823899371068762e+01,-3.937701017041282388e-04,5.142489726448521217e-03,2.563724759966135025e-03
3.193825042881646326e+01,-5.696142333436033083e-04,5.142489726448521217e-03,2.731095999479293823e-03
3.195826186392223889e+01,-3.471511789159906084e-04,5.142489726448521217e-03,2.492212690412998199e-03
3.197827329902801452e+01,-1.400816680271218086e-04,5.142489726448521217e-03,2.684515900909900665e-03
3.199828473413378660e+01,-2.093953680953070258e-04,5.142489726448521217e-03,2.703323028981685638e-03
3.201829616923956223e+01,-8.922557816889515247e-05,5.142489726448521217e-03,2.731962129473686218e-03
3.203830760434533431e+01,-1.090421811128629786e-04,5.142489726448521217e-03,2.581068314611911774e-03
3.205831903945111350e+01,4.590443897691884735e-05,5.142489726448521217e-03,2.591662574559450150e-03
3.207833047455688558e+01,-2.162910094147864145e-05,5.142489726448521217e-03,2.589219249784946442e-03
3.209834190966266476e+01,-6.129545001408350782e-05,5.142489726448521217e-03,2.820393070578575134e-03
3.211835334476843684e+01,2.104169285517207288e-04,5.181341021038733154e-03,2.559835091233253479e-03
3.213836477987420892e+01,1.716481908167538574e-04,5.228151626140578948e-03,2.551676705479621887e-03
3.215837621497998811e+01,1.288473863656211863e-04,5.228151626140578948e-03,2.774755936115980148e-03
3.217838765008576019e+01,-2.057202452858966581e-04,5.313817295289640155e-03,2.570241224020719528e-03
3.219839908519153227e+01,-1.232234286924469881e-04,5.352709885582594002e-03,2.792553044855594635e-03
3.221841052029731145e+01,7.798642911607621799e-05,5.399486736371299223e-03,2.825464121997356415e-03
3.223842195540308353e+01,9.206794698037182930e-05,5.399486736371299223e-03,2.792114391922950745e-03
3.225843339050886271e+01,-1.324386313384580426e-04,5.438702846387698762e-03,2.788858488202095032e-03
3.227844482561463479e+01,-3.134019088059243857e-04,5.485159951861794114e-03,2.564148511737585068e-03
3.229845626072040687e+01,-4.008012705031657112e-04,5.485159951861794114e-03,2.831731922924518585e-03
3.231846769582618606e+01,-3.326940224927964944e-04,5.485159951861794114e-03,2.793415449559688568e-03
3.233847913093195814e+01,-4.367258484959157848e-04,5.570836944237991632e-03,2.810316625982522964e-03
3.235849056603773022e+01,-6.403554333296613285e-04,5.608443612225213516e-03,2.878467552363872528e-03
3.237850200114350940e+01,-4.853174634853384085e-04,5.656517715977402161e-03,2.901721280068159103e-03
3.239851343624928148e+01,-7.022549552816850565e-04,5.742202269558171861e-03,2.892539836466312408e-03
3.241852487135506067e+01,-9.444375988935338430e-04,5.827890607459080934e-03,2.929269801825284958e-03
3.243853630646083275e+01,-7.965047863131247087e-04,5.913582732159557501e-03,2.772105857729911804e-03
3.245854774156660483e+01,-6.803972207963085482e-04,5.999278646139652449e-03,3.013507463037967682e-03
3.247855917667238401e+01,-6.211155563397381587e-04,5.999278646139652449e-03,2.968359272927045822e-03
3.249857061177815609e+01,-1.068601291143193507e-03,6.084978351880068054e-03,2.996352035552263260e-03
3.251858204688392817e+01,-1.016459249473330387e-03,6.084978351880068054e-03,3.069371916353702545e-03
3.253859348198970736e+01,-7.188238184773294761e-04,6.123715289789865776e-03,3.126193769276142120e-03
3.255860491709547944e+01,-4.829411980329602794e-04,6.170681851862143234e-03,3.101782873272895813e-03
3.257861635220125862e+01,-7.704949045489480454e-04,6.170681851862143234e-03,2.862741239368915558e-03
3.259862778730703070e+01,-7.014886663121807807e-04,6.170681851862143234e-03,2.738721668720245361e-03
3.261863922241280278e+01,-5.129459769687016871e-04,6.170681851862143234e-03,3.012693952769041061e-03
3.263865065751858197e+01,-4.840462212536316474e-04,6.170681851862143234e-03,3.038158640265464783e-03
3.265866209262435405e+01,-4.836646652210304102e-04,6.170681851862143234e-03,3.061689436435699463e-03
3.267867352773012612e+01,-4.336779649147268841e-04,6.170681851862143234e-03,2.928161527961492538e-03
3.269868496283590531e+01,-2.869731821566267558e-05,6.170681851862143234e-03,2.922741696238517761e-03
3.271869639794167739e+01,-1.256230569208949450e-04,6.170681851862143234e-03,3.022515214979648590e-03
3.273870783304745657e+01,-7.079888850576995720e-05,6.170681851862143234e-03,2.987211570143699646e-03
3.275871926815322865e+01,-2.755578252123712596e-04,6.170681851862143234e-03,2.748244442045688629e-03
3.277873070325900073e+01,-2.335149674702549920e-05,6.170681851862143234e-03,2.957641147077083588e-03
3.279874213836477992e+01,2.153934506596450209e-04,6.170681851862143234e-03,2.947659231722354889e-03
3.281875357347055200e+01,2.091245210913594463e-04,6.084978351880068054e-03,2.959166653454303741e-03
3.283876500857632408e+01,2.552050555821136664e-04,6.084978351880068054e-03,2.941640559583902359e-03
3.285877644368210326e+01,1.411963870679482850e-04,6.084978351880068054e-03,3.024281933903694153e-03
3.287878787878787534e+01,2.855941127190097075e-04,6.084978351880068054e-03,2.912330906838178635e-03
3.289879931389364742e+01,1.059880977823874005e-04,5.999278646139652449e-03,2.820429392158985138e-03
3.291881074899942661e+01,1.313773392142168956e-04,5.999278646139652449e-03,2.946871798485517502e-03
3.293882218410519869e+01,9.350657794567449499e-05,5.959473645060308841e-03,2.962376922369003296e-03
3.295883361921097787e+01,-5.591256914834995262e-05,5.874598530000402045e-03,2.919635269790887833e-03
3.297884505431674995e+01,-1.679472073908207133e-04,5.789056886351349844e-03,2.972138114273548126e-03
3.299885648942252203e+01,-7.512528783717272644e-05,5.703208935734975157e-03,3.229357302188873291e-03
3.301886792452830122e+01,-2.047706864858332460e-04,5.656517715977402161e-03,3.251824527978897095e-03
3.303887935963407330e+01,-3.104637980010956761e-04,5.570836944237991632e-03,3.020726144313812256e-03
3.305889079473984538e+01,-1.135953722231090103e-04,5.485159951861794114e-03,2.929567825049161911e-03
3.307890222984562456e+01,-1.888918670618143329e-04,5.445148464492566287e-03,3.113255836069583893e-03
3.309891366495139664e+01,-3.446386251032658378e-04,5.360326778647184383e-03,3.152026794850826263e-03
3.311892510005717583e+01,-1.508203130813754638e-04,5.313817295289640155e-03,3.023328725248575211e-03
3.313893653516294791e+01,-1.943783911811004935e-04,5.228151626140578948e-03,3.015777561813592911e-03
3.315894797026871998e+01,8.015216811522343061e-05,5.190945527684339561e-03,3.021785523742437363e-03
3.317895940537449917e+01,2.356945418696559675e-04,5.142489726448521217e-03,2.956898882985115051e-03
3.319897084048027125e+01,4.744703863572245767e-05,5.056831593738505756e-03,2.824120223522186279e-03
3.321898227558604333e+01,-1.832730936706608463e-04,5.056831593738505756e-03,2.782015595585107803e-03
3.323899371069182251e+01,1.053766397917470628e-04,4.971177225536203663e-03,2.875798847526311874e-03
3.325900514579759459e+01,1.922005193918651387e-04,4.971177225536203663e-03,2.844037488102912903e-03
3.327901658090337378e+01,-9.755339030802939217e-05,4.885526619367929618e-03,2.749396953731775284e-03
3.329902801600914586e+01,-3.631224127115831269e-05,4.760083030652941145e-03,3.025599755346775055e-03
3.331903945111491794e+01,-1.341438734734899684e-05,4.589939714737475279e-03,3.043404780328273773e-03
3.333905088622069712e+01,-1.078682631396846072e-04,4.457329932502294458e-03,2.959114499390125275e-03
3.335906232132646920e+01,-2.894584489549455186e-04,4.371701846626268630e-03,2.698983065783977509e-03
3.337907375643224128e+01,-2.592183262481516739e-04,4.246109760452140142e-03,2.692966721951961517e-03
3.339908519153802047e+01,-2.487321900624010285e-04,4.029226925798975144e-03,2.882359549403190613e-03
3.341909662664379255e+01,-6.472321871200652915e-04,3.906813901410296531e-03,2.828547731041908264e-03
3.343910806174957173e+01,-7.228871662828671068e-04,3.858011884446336213e-03,2.776134759187698364e-03
3.345911949685534381e+01,-6.829880341635503936e-04,3.858011884446336213e-03,2.772735897451639175e-03
3.347913093196111589e+01,-6.084185233347261419e-04,3.858011884446336213e-03,2.734998706728219986e-03
3.349914236706689508e+01,-5.677788596802347794e-04,3.858011884446336213e-03,2.670819871127605438e-03
3.351915380217266716e+01,-6.025234398148081533e-04,3.858011884446336213e-03,2.639218233525753021e-03
3.353916523727843924e+01,-6.231327411569615241e-04,3.858011884446336213e-03,2.567701973021030426e-03
3.355917667238421842e+01,-7.937836812999582350e-04,3.858011884446336213e-03,2.500022761523723602e-03
3.357918810748999050e+01,-8.510382169163112267e-04,3.772409959903426282e-03,2.510257996618747711e-03
3.359919954259576969e+01,-7.287368495633024220e-04,3.772409959903426282e-03,2.611911855638027191e-03
3.361921097770154176e+01,-5.367126341839597485e-04,3.772409959903426282e-03,2.831429708749055862e-03
3.363922241280731384e+01,-7.987628206736278576e-04,3.772409959903426282e-03,2.686635591089725494e-03
3.365923384791309303e+01,-8.293765043999480743e-04,3.772409959903426282e-03,2.398119308054447174e-03
3.367924528301886511e+01,-1.184052279851026358e-03,3.772409959903426282e-03,2.242845948785543442e-03
3.369925671812463719e+01,-7.739553707422568802e-04,3.772409959903426282e-03,2.490438520908355713e-03
3.371926815323041637e+01,-9.088768096245348170e-04,3.686811762829486552e-03,2.703807782381772995e-03
3.373927958833618845e+01,-1.122420654852799649e-03,3.646656423370833039e-03,2.505538053810596466e-03
3.375929102344196764e+01,-1.172778476597719378e-03,3.601217290760333218e-03,2.495877444744110107e-03
3.377930245854773972e+01,-1.227971934874077901e-03,3.515626541232407410e-03,2.706546336412429810e-03
3.379931389365351180e+01,-1.178691004535288751e-03,3.515626541232407410e-03,2.497736364603042603e-03
3.381932532875929098e+01,-1.072051349506096020e-03,3.515626541232407410e-03,2.347424626350402832e-03
3.383933676386506306e+01,-1.099024687641057905e-03,3.515626541232407410e-03,2.353654243052005768e-03
3.385934819897083514e+01,-9.308865099425258326e-04,3.515626541232407410e-03,2.592545934021472931e-03
3.387935963407661433e+01,-1.013144384553764593e-03,3.515626541232407410e-03,2.520888112485408783e-03
3.389937106918238641e+01,-7.828812736015617908e-04,3.515626541232407410e-03,2.296532038599252701e-03
3.391938250428815849e+01,-9.627860374003955864e-04,3.515626541232407410e-03,2.408126369118690491e-03
3.393939393939393767e+01,-7.691226755560414590e-04,3.515626541232407410e-03,2.347424626350402832e-03
3.395940537449970975e+01,-5.819080055202500686e-04,3.515626541232407410e-03,2.255568280816078186e-03
3.397941680960548894e+01,-6.885928304827227623e-04,3.515626541232407410e-03,2.197572961449623108e-03
3.399942824471126102e+01,-8.637280854761563396e-04,3.430039511782786467e-03,2.182533033192157745e-03
3.401943967981703310e+01,-1.008932689819468185e-03,3.430039511782786467e-03,2.240119967609643936e-03
3.403945111492281228e+01,-8.962323092144627986e-04,3.430039511782786467e-03,2.441866323351860046e-03
3.405946255002858436e+01,-7.024978829019799939e-04,3.430039511782786467e-03,2.480353228747844696e-03
3.407947398513435644e+01,-6.915823519797305655e-04,3.430039511782786467e-03,2.527373842895030975e-03
3.409948542024013562e+01,-4.699175898991898056e-04,3.430039511782786467e-03,2.451957203447818756e-03
3.411949685534590770e+01,-5.304146056647857880e-04,3.430039511782786467e-03,2.388302236795425415e-03
3.413950829045168689e+01,-5.922553489353572526e-04,3.430039511782786467e-03,2.227504737675189972e-03
3.415951972555745897e+01,-4.950783013812152644e-04,3.430039511782786467e-03,2.243150491267442703e-03
3.417953116066323105e+01,-8.293293543250849663e-04,3.430039511782786467e-03,2.455629408359527588e-03
3.419954259576901023e+01,-8.683127324398486708e-04,3.430039511782786467e-03,2.281269989907741547e-03
3.421955403087478231e+01,-9.997744502174051723e-04,3.430039511782786467e-03,2.281269989907741547e-03
3.423956546598055439e+01,-1.044219794222157535e-03,3.430039511782786467e-03,2.481134608387947083e-03
3.425957690108633358e+01,-1.010383678007691771e-03,3.430039511782786467e-03,2.435714006423950195e-03
3.427958833619210566e+01,-1.058280591242196245e-03,3.430039511782786467e-03,2.410277724266052246e-03
3.429959977129788484e+01,-1.100812298739563310e-03,3.515626541232407410e-03,2.476779744029045105e-03
3.431961120640365692e+01,-1.057831081095703465e-03,3.515626541232407410e-03,2.512600272893905640e-03
3.433962264150942900e+01,-1.201010048934208433e-03,3.601217290760333218e-03,2.529330551624298096e-03
3.435963407661520819e+01,-9.790449179334140533e-04,3.639546883214791681e-03,2.571381628513336182e-03
3.437964551172098027e+01,-9.185533160535463027e-04,3.686811762829486552e-03,2.344937063753604889e-03
3.439965694682675235e+01,-8.512670928662192243e-04,3.772409959903426282e-03,2.403274644166231155e-03
3.441966838193253153e+01,-1.008978191271418193e-03,3.772409959903426282e-03,2.311926335096359253e-03
3.443967981703830361e+01,-1.206364836543008827e-03,3.772409959903426282e-03,2.324604429304599762e-03
3.445969125214408280e+01,-1.269311705441195873e-03,3.772409959903426282e-03,2.302195411175489426e-03
3.447970268724985488e+01,-1.104958007883874611e-03,3.772409959903426282e-03,2.264053560793399811e-03
3.449971412235562696e+01,-1.186168565783327338e-03,3.772409959903426282e-03,2.460116520524024963e-03
3.451972555746140614e+01,-1.019206686794344200e-03,3.772409959903426282e-03,2.514747902750968933e-03
3.453973699256717822e+01,-1.201870730286077986e-03,3.772409959903426282e-03,2.509809099137783051e-03
3.455974842767295030e+01,-9.649715553421319954e-04,3.858011884446336213e-03,2.552544698119163513e-03
3.457975986277872948e+01,-8.263985049615766741e-04,3.858011884446336213e-03,2.554076723754405975e-03
3.459977129788450156e+01,-1.008867813953113124e-03,3.858011884446336213e-03,2.285186201333999634e-03
3.461978273299028075e+01,-8.202195118274940855e-04,3.858011884446336213e-03,2.265973016619682312e-03
3.463979416809605283e+01,-6.548736529121452913e-04,3.943617538923036361e-03,2.255466766655445099e-03
3.465980560320182491e+01,-8.711030778380741187e-04,3.943617538923036361e-03,2.524321898818016052e-03
3.467981703830760409e+01,-9.969667050164512066e-04,3.943617538923036361e-03,2.557068131864070892e-03
3.469982847341337617e+01,-1.019539999443903368e-03,3.943617538923036361e-03,2.552189864218235016e-03
3.471983990851914825e+01,-6.776776525557098906e-04,3.943617538923036361e-03,2.515146508812904358e-03
3.473985134362492744e+01,-7.956055547497436565e-04,3.943617538923036361e-03,2.537040971219539642e-03
3.475986277873069952e+01,-1.044404542729358929e-03,3.943617538923036361e-03,2.515146508812904358e-03
3.477987421383647870e+01,-1.226088508753233079e-03,3.943617538923036361e-03,2.296648453921079636e-03
3.479988564894225078e+01,-1.094158205505951038e-03,4.029226925798975144e-03,2.463485114276409149e-03
3.481989708404802286e+01,-1.065993974463119677e-03,4.029226925798975144e-03,2.498096786439418793e-03
3.483990851915380205e+01,-1.073979484377929772e-03,4.029226925798975144e-03,2.527207601815462112e-03
3.485991995425957413e+01,-1.229359781331483634e-03,4.029226925798975144e-03,2.543812617659568787e-03
3.487993138936534621e+01,-1.037585652312448354e-03,4.029226925798975144e-03,2.616507001221179962e-03
3.489994282447112539e+01,-1.057489270517226023e-03,3.991062955345608260e-03,2.579862251877784729e-03
3.491995425957689747e+01,-1.171157206330851420e-03,3.943617538923036361e-03,2.366861328482627869e-03
3.493996569468266955e+01,-1.287480998235131626e-03,3.943617538923036361e-03,2.401858568191528320e-03
3.495997712978844874e+01,-1.233908042678514075e-03,3.943617538923036361e-03,2.344450913369655609e-03
3.497998856489422081e+01,-1.284317304386025814e-03,3.943617538923036361e-03,2.392239402979612350e-03
3.500000000000000000e+01,-1.259864646133276953e-03,3.943617538923036361e-03,2.398526296019554138e-03


==> Figures/Figure7.csv <==
# t, beta, beta_dbm, beta_gru, beta_ours
1.000000000000000000e+01,1.045300336094154986e-03,1.775334525106547160e-03,-6.325467256829142570e-04,8.481559343636035919e-04
1.002002670226969272e+01,3.281669357826913144e-04,1.688593206835284312e-03,-6.232968298718333244e-04,8.480399847030639648e-04
1.004005340453938544e+01,2.488716311079221168e-04,2.019574656856948282e-03,-2.743526420090347528e-04,1.139818225055932999e-03
1.006008010680907816e+01,2.236233907690160733e-04,2.806413596359047871e-03,-1.251286885235458612e-04,1.214639283716678619e-03
1.008010680907877088e+01,4.934434851153020806e-04,2.025010391293747235e-03,-3.525017818901687860e-04,1.048808917403221130e-03
1.010013351134846538e+01,5.241239530960694433e-04,1.868998426639198332e-03,-3.334804496262222528e-04,1.073142979294061661e-03
1.012016021361815810e+01,1.630187397980837585e-04,1.886834985300776075e-03,-3.273262700531631708e-04,1.082103699445724487e-03
1.014018691588785082e+01,2.164933522302735827e-05,2.531226055569876093e-03,-1.189894101116806269e-04,1.223565079271793365e-03
1.016021361815754354e+01,2.140162324298903898e-04,2.448307197444391826e-03,-5.994728417135775089e-05,1.290479674935340881e-03
1.018024032042723626e+01,8.302050730944960429e-04,2.529403417966983019e-03,-7.346263737417757511e-05,1.277105882763862610e-03
1.020026702269692898e+01,7.944155150865504821e-04,2.566901190212525323e-03,-1.116356870625168085e-04,1.231400296092033386e-03
1.022029372496662170e+01,1.455612125149332746e-03,2.476847013825740369e-03,6.385234883055090904e-06,1.365441828966140747e-03
1.024032042723631442e+01,1.536725043542367048e-03,2.528440732079292440e-03,4.577645449899137020e-05,1.410107128322124481e-03
1.026034712950600891e+01,1.071022889652258579e-03,2.618762134125008582e-03,7.819471647962927818e-06,1.364496536552906036e-03
1.028037383177570163e+01,7.758475093003412400e-04,2.638628896981497392e-03,4.577645449899137020e-05,1.410107128322124481e-03
1.030040053404539435e+01,6.873001380726663197e-04,2.619265322860801423e-03,8.399793296121060848e-05,1.455692574381828308e-03
1.032042723631508707e+01,5.161479777898534283e-04,2.615546590781529443e-03,9.920456795953214169e-05,1.474095508456230164e-03
1.034045393858477979e+01,3.937761658839679987e-04,2.671720607722115511e-03,7.170820026658475399e-05,1.441883854568004608e-03
1.036048064085447251e+01,4.194613678097567060e-04,2.878623681316217278e-03,-8.885553688742220402e-05,1.264521386474370956e-03
1.038050734312416523e+01,2.244545797788411639e-04,2.820382631293750966e-03,-1.482962688896805048e-04,1.197374425828456879e-03
1.040053404539385795e+01,-5.898559723530993198e-05,2.600831139269251142e-03,-2.735099405981600285e-05,1.329648308455944061e-03
1.042056074766355067e+01,-9.537745637947363264e-05,2.900303533636545018e-03,-1.680850109551101923e-04,1.175000332295894623e-03
1.044058744993324517e+01,8.856717617009762843e-05,2.158864282231967753e-03,-4.763080796692520380e-04,9.240722283720970154e-04
1.046061415220293789e+01,2.702640184981605631e-04,2.097996008970511375e-03,-5.023143021389842033e-04,8.928375318646430969e-04
1.048064085447263061e+01,5.769125869711186913e-04,1.601412588616324710e-03,-8.309705881401896477e-04,6.294492632150650024e-04
1.050066755674232333e+01,7.779369823856073377e-04,2.194832501764756340e-03,-6.670578150078654289e-04,7.058260962367057800e-04
1.052069425901201605e+01,1.016600687395772130e-03,2.076825489480983982e-03,-6.105898646637797356e-04,7.682880386710166931e-04
1.054072096128170877e+01,1.231934713695214756e-03,1.964031032706570288e-03,-4.944129614159464836e-04,8.948980830609798431e-04
1.056074766355140149e+01,1.367873563904264348e-03,2.742262717670904994e-03,-3.908201179001480341e-04,9.156363084912300110e-04
1.058077436582109421e+01,1.022158422069832000e-03,2.625499064780659024e-03,-3.731324395630508661e-04,9.320639073848724365e-04
1.060080106809078693e+01,8.492171921425995581e-04,2.311546728536623217e-03,-2.188532671425491571e-04,1.107874792069196701e-03
1.062082777036048142e+01,6.390045577588263038e-04,2.262603785313164508e-03,-1.287943741772323847e-04,1.206827349960803986e-03
1.064085447263017414e+01,6.325665220513732555e-04,2.965688644049368702e-03,5.199768929742276669e-05,1.320670358836650848e-03
1.066088117489986686e+01,1.060093422196841089e-03,2.357248482263064274e-03,-2.788825950119644403e-04,1.030923333019018173e-03
1.068090787716955958e+01,1.143531671881605405e-03,2.250507735152558735e-03,-3.783403954003006220e-04,9.047091007232666016e-04
1.070093457943925230e+01,1.191683163479102673e-03,2.188312040567382336e-03,-4.519186040852218866e-04,8.020610548555850983e-04
1.072096128170894502e+01,1.219170666921629573e-03,1.954547795138714909e-03,-4.146247229073196650e-04,8.407537825405597687e-04
1.074098798397863774e+01,5.320356451706079485e-04,1.846007421253515780e-03,-4.383324703667312860e-04,8.154809474945068359e-04
1.076101468624833046e+01,6.127758332145215217e-05,1.776418103221294453e-03,-4.405564686749130487e-04,8.094161748886108398e-04
1.078104138851802318e+01,1.215261543078121351e-04,7.636018625732611184e-04,-4.614776989910751581e-04,7.882560603320598602e-04
1.080106809078771768e+01,3.804018771449294901e-04,-2.876149375244668608e-04,-4.227607569191604853e-04,8.342284709215164185e-04
1.082109479305741040e+01,-5.338579224561275914e-05,-2.008761716951364942e-04,-4.989689914509654045e-04,7.490920834243297577e-04
1.084112149532710312e+01,-1.209748461373782731e-05,-7.179431852444491955e-04,-8.818878559395670891e-04,4.104422405362129211e-04
1.086114819759679584e+01,4.584748485531473460e-04,3.764178895618836522e-05,-9.070335654541850090e-04,2.801911905407905579e-04
1.088117489986648856e+01,-1.021158235407960171e-04,-9.673369362244734108e-06,-1.027040067128837109e-03,1.480504870414733887e-04
1.090120160213618128e+01,-5.855071863468206544e-04,-1.713023585309520456e-04,-9.904912440106272697e-04,1.884177327156066895e-04
1.092122830440587400e+01,-6.431971829132256645e-04,-1.766470200664393866e-04,-9.453593520447611809e-04,2.440046519041061401e-04
1.094125500667556672e+01,-8.526031608819726292e-04,-2.175744447685312504e-04,-8.317454485222697258e-04,3.647035919129848480e-04
1.096128170894526122e+01,-8.776426161397915147e-04,-5.181923958987300603e-05,-8.645913330838084221e-04,3.093648701906204224e-04
1.098130841121495394e+01,-8.272401019990782657e-04,-8.777869080017097108e-05,-8.708833483979105949e-04,3.002723678946495056e-04
1.100133511348464666e+01,-8.598126234732878089e-04,-2.497350022719589950e-04,-8.030961034819483757e-04,3.844192251563072205e-04
1.102136181575433937e+01,-6.420106299597168114e-04,-4.024083215822918153e-04,-6.850975332781672478e-04,5.079316906630992889e-04
1.104138851802403209e+01,-4.872553821128204664e-04,-5.450189344744749923e-04,-5.922111449763178825e-04,6.006965413689613342e-04
1.106141522029372481e+01,-2.387003785244382493e-04,-4.360625321576427947e-04,-6.639416096732020378e-04,5.228826776146888733e-04
1.108144192256341753e+01,-2.746418653598565280e-04,-3.409336218564041764e-04,-8.453706977888941765e-04,3.109327517449855804e-04
1.110146862483311025e+01,-7.842378250716130475e-04,-4.419216894599720916e-04,-9.778122184798121452e-04,1.626694574952125549e-04
1.112149532710280297e+01,-1.143006021428282556e-03,-3.995346030800499834e-04,-1.154845464043319225e-03,-4.122778773307800293e-05
1.114152202937249747e+01,-9.182982975706495540e-04,-1.064642805790123614e-05,-1.045061158947646618e-03,-6.365589797496795654e-06
1.116154873164219019e+01,-5.550932093674607526e-04,-6.900409874109172991e-04,-1.342221978120505810e-03,-2.600532025098800659e-04
1.118157543391188291e+01,-6.403920268700496327e-04,-8.165974129334782790e-04,-1.338746282272040844e-03,-2.620341256260871887e-04
1.120160213618157563e+01,-9.488733808073853337e-04,-9.543878390062481660e-04,-1.365257310681045055e-03,-2.805460244417190552e-04
1.122162883845126835e+01,-7.846014600542396090e-04,-2.155230909225616784e-04,-1.300062867812812328e-03,-3.111213445663452148e-04
1.124165554072096107e+01,-8.284330644483305171e-04,-4.412420776764185214e-04,-1.319793867878615856e-03,-3.337161615490913391e-04
1.126168224299065379e+01,-1.358978333748850440e-03,-1.409405338348070124e-03,-1.401543500833213329e-03,-3.275861963629722595e-04
1.128170894526034651e+01,-1.589210290337632813e-03,-8.190897051143379614e-04,-1.078555244021117687e-03,-4.710350185632705688e-05
1.130173564753004101e+01,-2.355954824019242111e-03,-6.721424064390428251e-04,-1.105300965718924999e-03,-7.118191570043563843e-05
1.132176234979973373e+01,-2.517719700986417643e-03,-1.313550697254970258e-03,-1.357098924927413464e-03,-2.645617350935935974e-04
1.134178905206942645e+01,-2.290089105011875858e-03,-1.430913208852277940e-03,-1.276900875382125378e-03,-1.777783036231994629e-04
1.136181575433911917e+01,-1.816641803967300418e-03,-1.265597330417235055e-03,-1.382043468765914440e-03,-2.847993746399879456e-04
1.138184245660881189e+01,-2.028123865010355610e-03,-1.003718665416492972e-03,-1.599341514520347118e-03,-5.485983565449714661e-04
1.140186915887850461e+01,-2.067113463072118608e-03,-1.668301863977444564e-03,-1.925980555824935436e-03,-8.454453200101852417e-04
1.142189586114819733e+01,-1.731389298867251755e-03,-1.885882710352866339e-03,-1.939846086315810680e-03,-8.341260254383087158e-04
1.144192256341789005e+01,-1.037841777039670088e-03,-1.239860453099721118e-03,-1.720635103993117809e-03,-6.864229217171669006e-04
1.146194926568758277e+01,-1.166381146001468699e-03,-1.210435080332370903e-03,-1.736175152473151684e-03,-7.120212540030479431e-04
1.148197596795727549e+01,-1.403766448679334656e-03,-1.352187652761991949e-03,-1.664407434873282909e-03,-6.319815292954444885e-04
1.150200267022696998e+01,-1.165032184794452617e-03,-1.690816283932317044e-03,-1.368014025501906872e-03,-2.851085737347602844e-04
1.152202937249666270e+01,-8.690495489294602569e-04,-1.699765801898280851e-03,-1.164344954304397106e-03,-5.345512181520462036e-05
1.154205607476635542e+01,-8.141640264352958262e-04,-1.576449638856032912e-03,-1.128056901507079601e-03,-5.255453288555145264e-06
1.156208277703604814e+01,-1.035628574393845014e-03,-1.494782177573132035e-03,-1.180333900265395641e-03,-5.889777094125747681e-05
1.158210947930574086e+01,-8.663411057483777922e-04,-1.405366932047713005e-03,-1.256273942999541759e-03,-1.580715179443359375e-04
1.160213618157543358e+01,-7.814859294134185713e-04,-1.541453613261177654e-03,-1.227075117640197277e-03,-1.190686598420143127e-04
1.162216288384512630e+01,-1.398815818587348164e-03,-1.322785174544286076e-03,-1.358747365884482861e-03,-2.593118697404861450e-04
1.164218958611482080e+01,-1.467341980363817515e-03,-1.426365011885838852e-03,-1.353934290818870068e-03,-2.615684643387794495e-04
1.166221628838451352e+01,-1.580209969571447388e-03,-1.368764434017137729e-03,-1.404587063007056713e-03,-3.037629649043083191e-04
1.168224299065420624e+01,-1.483592605896279920e-03,-1.387595773250721847e-03,-1.437902334146201611e-03,-3.353608772158622742e-04
1.170226969292389896e+01,-1.318986428749319758e-03,-1.808807336052359284e-03,-1.835377770476043224e-03,-6.667897105216979980e-04
1.172229639519359168e+01,-1.648537702346333702e-03,-2.432714647548032873e-03,-2.192361280322074890e-03,-9.630601853132247925e-04
1.174232309746328440e+01,-1.886155076470700251e-03,-1.912345879923890235e-03,-1.944824936799705029e-03,-8.063009008765220642e-04
1.176234979973297712e+01,-1.422351473936796793e-03,-1.386754878938921886e-03,-1.619953545741736889e-03,-5.390355363488197327e-04
1.178237650200266984e+01,-8.882023814225427924e-04,-2.698305002271167430e-03,-1.988124102354049683e-03,-7.309289649128913879e-04
1.180240320427236256e+01,-7.565723722799440202e-04,-2.693758976528751181e-03,-1.952310907654464245e-03,-7.012607529759407043e-04
1.182242990654205528e+01,-7.264491628370594797e-04,-2.673389277948693115e-03,-1.935461419634521008e-03,-6.797472015023231506e-04
1.184245660881174977e+01,-5.422032108790939171e-04,-1.959822637748304206e-03,-1.758331316523253918e-03,-5.975300446152687073e-04
1.186248331108144249e+01,-7.836145646219255714e-04,-2.070422319784199269e-03,-1.693593221716582775e-03,-5.323244258761405945e-04
1.188251001335113521e+01,-1.239262809507572826e-03,-1.481139328651143866e-03,-1.386022078804671764e-03,-2.844799309968948364e-04
1.190253671562082793e+01,-1.375439249694730822e-03,-1.235086265573812113e-03,-1.506926375441253185e-03,-4.303641617298126221e-04
1.192256341789052065e+01,-1.205675853192153882e-03,-1.412976153354828651e-03,-1.483229803852736950e-03,-3.885030746459960938e-04
1.194259012016021337e+01,-7.490780067148577548e-04,-1.578149570328708133e-03,-1.355668413452804089e-03,-2.285474911332130432e-04
1.196261682242990609e+01,-1.114677731064190854e-03,-1.404634982023164049e-03,-1.376235741190612316e-03,-2.691587433218955994e-04
1.198264352469959881e+01,-1.216259587649267272e-03,-1.214559854179953369e-03,-1.507159206084907055e-03,-4.468215629458427429e-04
1.200267022696929331e+01,-1.310800892602404085e-03,-1.021233101953777098e-03,-1.754237222485244274e-03,-7.060170173645019531e-04
1.202269692923898603e+01,-1.942330185733206517e-03,-1.058181900957064431e-03,-1.908868434838950634e-03,-8.539920672774314880e-04
1.204272363150867875e+01,-2.575913130872534585e-03,-1.210029107119437288e-03,-1.881133648566901684e-03,-8.021937683224678040e-04
1.206275033377837147e+01,-3.003129310048599423e-03,-1.571220744295210442e-03,-1.644147443585097790e-03,-5.856025964021682739e-04
1.208277703604806419e+01,-3.561082924480556480e-03,-1.429326561049924478e-03,-1.636197674088180065e-03,-5.706166848540306091e-04
1.210280373831775691e+01,-3.908451534233690558e-03,-2.657177800009678879e-03,-2.145458012819290161e-03,-8.829105645418167114e-04
1.212283044058744963e+01,-3.380938734143212367e-03,-2.433404533148261772e-03,-2.316361293196678162e-03,-1.087409444153308868e-03
1.214285714285714235e+01,-2.180065390106318904e-03,-2.431457180853011102e-03,-2.418402582406997681e-03,-1.214661635458469391e-03
1.216288384512683507e+01,-1.673528366900670084e-03,-3.202602264817464971e-03,-2.763163298368453979e-03,-1.398137770593166351e-03
1.218291054739652779e+01,-1.869567328860920414e-03,-3.094906032321885318e-03,-2.878494560718536377e-03,-1.510218717157840729e-03
1.220293724966622229e+01,-1.702321168378883665e-03,-2.526526570806447974e-03,-2.661971375346183777e-03,-1.448263414204120636e-03
1.222296395193591501e+01,-1.121649329224103878e-03,-2.097006256387120952e-03,-2.326978370547294617e-03,-1.221970655024051666e-03
1.224299065420560773e+01,-1.364900012810722806e-03,-1.389778097954979998e-03,-2.125786617398262024e-03,-1.073670573532581329e-03
1.226301735647530045e+01,-1.926463740608224491e-03,-1.346146554101688248e-03,-2.142878249287605286e-03,-1.113134436309337616e-03
1.228304405874499317e+01,-2.334027124064303772e-03,-1.572990701699300033e-03,-1.943727838806807995e-03,-9.012725204229354858e-04
1.230307076101468589e+01,-1.720920612990084822e-03,-1.641923473798081057e-03,-1.731764408759772778e-03,-6.522098556160926819e-04
1.232309746328437861e+01,-1.473298304910893898e-03,-1.529051436134807760e-03,-1.707892748527228832e-03,-6.092200055718421936e-04
1.234312416555407310e+01,-2.447152670158703018e-03,-1.657121673152789484e-03,-1.566981780342757702e-03,-4.579769447445869446e-04
1.236315086782376582e+01,-3.402525353747263680e-03,-1.934405795497527378e-03,-1.330848666839301586e-03,-1.970110461115837097e-04
1.238317757009345854e+01,-3.096892795543684709e-03,-1.345343328181159911e-03,-9.343678830191493034e-04,1.295492984354496002e-04
1.240320427236315126e+01,-2.997570969213529061e-03,-1.750312777065305726e-03,-1.291509601287543774e-03,-1.267138868570327759e-04
1.242323097463284398e+01,-2.738339028813318275e-03,-2.155767382981409446e-03,-1.768441754393279552e-03,-5.138218402862548828e-04
1.244325767690253670e+01,-3.123991353664196027e-03,-2.696578807736826899e-03,-2.158030867576599121e-03,-8.055260404944419861e-04
1.246328437917222942e+01,-3.140588503337549738e-03,-2.385128954384994025e-03,-2.477077767252922058e-03,-1.183738000690937042e-03
1.248331108144192214e+01,-2.894737098687069458e-03,-2.156585640998401852e-03,-2.848194912075996399e-03,-1.611999236047267914e-03
1.250333778371161486e+01,-2.547931228435828220e-03,-2.233492319263142081e-03,-3.037862479686737061e-03,-1.795472577214241028e-03
1.252336448598130758e+01,-2.753166936498206274e-03,-2.895091999246853474e-03,-3.352386876940727234e-03,-2.015741541981697083e-03
1.254339118825100208e+01,-2.872195622651486056e-03,-2.297051969499832019e-03,-3.084035590291023254e-03,-1.906826160848140717e-03
1.256341789052069480e+01,-2.511707951749980218e-03,-1.247456763384247394e-03,-2.405123785138130188e-03,-1.409831456840038300e-03
1.258344459279038752e+01,-2.504848169178409186e-03,-1.400090946090328360e-03,-2.196228131651878357e-03,-1.135793514549732208e-03
1.260347129506008024e+01,-2.632079288032198629e-03,-2.309645853204305311e-03,-2.107050269842147827e-03,-8.943201974034309387e-04
1.262349799732977296e+01,-2.895049544869322637e-03,-2.255555588322686374e-03,-1.920828479342162609e-03,-7.591024041175842285e-04
1.264352469959946568e+01,-3.005335238150716633e-03,-1.286664275115943562e-03,-1.813672366552054882e-03,-7.648849859833717346e-04
1.266355140186915840e+01,-2.945302783177985474e-03,-1.229476328081024550e-03,-1.963756978511810303e-03,-8.507911115884780884e-04
1.268357810413885289e+01,-2.304306154660131813e-03,-1.135195675785099839e-03,-2.023469656705856323e-03,-9.395591914653778076e-04
1.270360480640854561e+01,-1.909598999851010344e-03,-1.933074164277879614e-03,-2.215636894106864929e-03,-1.013125292956829071e-03
1.272363150867823833e+01,-1.445554625242993167e-03,-1.922685504734435603e-03,-2.170024439692497253e-03,-9.595742449164390564e-04
1.274365821094793105e+01,-9.502677775033932387e-04,-1.246794263754540198e-03,-1.902082818560302258e-03,-8.268123492598533630e-04
1.276368491321762377e+01,-1.121554710382795207e-03,-1.090750941292394863e-03,-2.026923000812530518e-03,-9.571341797709465027e-04
1.278371161548731649e+01,-1.651621575909439964e-03,-1.040969892228647614e-03,-2.098185941576957703e-03,-1.062807627022266388e-03
1.280373831775700921e+01,-2.739101134683005929e-03,-2.382124265103977619e-04,-2.002019435167312622e-03,-1.062468625605106354e-03
1.282376502002670193e+01,-4.179157712234287357e-03,-4.104776574970740591e-04,-1.939909416250884533e-03,-9.597530588507652283e-04
1.284379172229639465e+01,-4.694280274773301662e-03,-1.195067431569774236e-03,-1.875268178991973400e-03,-7.822429761290550232e-04
1.286381842456608737e+01,-4.340302162958625636e-03,-1.404625811922468551e-03,-1.380335423164069653e-03,-2.813152968883514404e-04
1.288384512683578009e+01,-3.470736832436081311e-03,-1.142608956497205910e-03,-1.172093558125197887e-03,-5.574990063905715942e-05
1.290387182910547459e+01,-2.995121053596565448e-03,-2.129966246765664824e-03,-1.687748241238296032e-03,-3.702547401189804077e-04
1.292389853137516731e+01,-2.070226312087199063e-03,-2.311849908848107819e-03,-2.301353961229324341e-03,-8.425535634160041809e-04
1.294392523364486003e+01,4.612548899499650931e-04,-2.835033605004733635e-03,-2.858441323041915894e-03,-1.225410960614681244e-03
1.296395193591455275e+01,2.089693709408217172e-03,-4.002427829447857861e-03,-2.879317849874496460e-03,-1.090195961296558380e-03
1.298397863818424547e+01,9.763543292076857670e-04,-2.807175530445638230e-03,-2.080379053950309753e-03,-6.679473444819450378e-04
1.300400534045393819e+01,1.814605619724998537e-04,-3.166061977434172191e-04,-1.546077313832938671e-03,-5.572997033596038818e-04
1.302403204272363269e+01,8.057835355691706294e-04,1.009286678628605214e-03,-1.093316706828773022e-03,-3.661094233393669128e-04
1.304405874499332540e+01,3.903486017087495004e-04,9.188809624469558568e-04,-1.000396790914237499e-03,-2.710735425353050232e-04
1.306408544726301812e+01,-2.831562869608998233e-04,1.329347242426386728e-03,-1.209955546073615551e-03,-4.071881994605064392e-04
1.308411214953271084e+01,-7.300993490414918940e-04,2.440038784972493966e-03,-1.184640335850417614e-03,-6.168773397803306580e-04
1.310413885180240356e+01,-1.707014946499098252e-03,2.050591126048221385e-03,-1.566707971505820751e-03,-9.589763358235359192e-04
1.312416555407209628e+01,-3.330214130639173268e-03,2.067370424748949352e-03,-1.454219105653464794e-03,-6.044497713446617126e-04
1.314419225634178900e+01,-4.577582806172481381e-03,2.809931417659550495e-03,-5.846152780577540398e-04,3.462694585323333740e-04
1.316421895861148172e+01,-2.792100560387027631e-03,2.642170307064607357e-03,-3.006960323546081781e-04,8.121328428387641907e-04
1.318424566088117444e+01,-3.881399685657672543e-05,2.358488114680736859e-03,-2.887397131416946650e-04,1.055767759680747986e-03
1.320427236315086716e+01,6.690530608838853553e-04,-2.857248236417223204e-04,-8.533372310921549797e-04,1.161977648735046387e-03
1.322429906542055988e+01,6.252053986127375325e-04,-1.182312466712592217e-03,-3.215688338968902826e-04,1.934031955897808075e-03
1.324432576769025438e+01,1.191513525988844224e-03,6.341526556655135505e-04,-2.789608261082321405e-04,1.852230168879032135e-03
1.326435246995994710e+01,1.516443238779330641e-03,3.212905341617255592e-03,-7.447301177307963371e-04,1.039004418998956680e-03
1.328437917222963982e+01,1.641616378698291297e-03,3.912151282769902108e-03,-1.056013512425124645e-03,4.707938060164451599e-04
1.330440587449933254e+01,1.468852893175431277e-03,4.423243940375651793e-03,-9.137856541201472282e-04,2.400851808488368988e-04
1.332443257676902526e+01,5.026279432231073232e-04,6.146924035858245851e-03,-9.964200435206294060e-04,-6.299652159214019775e-05
1.334445927903871798e+01,7.467060877433768845e-04,7.773575208405780930e-03,-1.857258263044059277e-03,-1.275741495192050934e-03
1.336448598130841070e+01,2.320247613617839808e-03,5.927417260647907700e-03,-2.637576311826705933e-03,-1.858254894614219666e-03
1.338451268357810520e+01,5.145338146804682294e-03,4.930171924475707478e-03,-1.893259468488395214e-03,-9.290957823395729065e-04
1.340453938584779792e+01,6.984750176282577584e-03,5.500223307838580412e-03,-7.856971351429820061e-04,1.658638939261436462e-04
1.342456608811749064e+01,6.193626946487182719e-03,6.943325786050584189e-03,6.685220869258046150e-04,1.439927145838737488e-03
1.344459279038718336e+01,6.514850994744026715e-03,7.747779154825650341e-03,1.896388945169746876e-03,2.591620199382305145e-03
1.346461949265687608e+01,7.553317452840723617e-03,6.857955563347749306e-03,2.893500030040740967e-03,3.987802658230066299e-03
1.348464619492656880e+01,6.533353289065364951e-03,6.418298943861250674e-03,3.983907401561737061e-03,5.387235432863235474e-03
1.350467289719626152e+01,4.051580433249955815e-03,7.798660841967471231e-03,5.248710513114929199e-03,6.704533472657203674e-03
1.352469959946595424e+01,1.940712200374557260e-03,8.823188952660078466e-03,5.908444523811340332e-03,7.448613643646240234e-03
1.354472630173564696e+01,2.634173657068842982e-03,7.717622384695440804e-03,5.426630377769470215e-03,7.364568766206502914e-03
1.356475300400533968e+01,3.328223085084948581e-03,7.565574575508156145e-03,4.344586282968521118e-03,6.730652879923582077e-03
1.358477970627503417e+01,2.641037522015771046e-03,6.134451794034765856e-03,2.954777330160140991e-03,6.089042406529188156e-03
1.360480640854472689e+01,4.264931901402817423e-03,7.000097714959076581e-03,2.190385013818740845e-03,5.470540374517440796e-03
1.362483311081441961e+01,6.827674844106847510e-03,8.051400994098721967e-03,1.225851592607796192e-03,4.592300392687320709e-03
1.364485981308411233e+01,8.895577784127903231e-03,7.171252636554085839e-03,2.183401375077664852e-05,3.994273953139781952e-03
1.366488651535380505e+01,1.057228333872003642e-02,6.983068318328353521e-03,1.203381398227065802e-04,4.348348826169967651e-03
1.368491321762349777e+01,9.869630904269116947e-03,9.038827415057648987e-03,1.978531479835510254e-03,5.711338482797145844e-03
1.370493991989319049e+01,9.390767896418935126e-03,1.195625484033563564e-02,4.413854330778121948e-03,7.479166612029075623e-03
1.372496662216288499e+01,1.075669634897937106e-02,1.272430211843432468e-02,6.298705935478210449e-03,9.303352795541286469e-03
1.374499332443257771e+01,1.103210038591202063e-02,1.359737594969144016e-02,8.503824472427368164e-03,1.149168238043785095e-02
1.376502002670227043e+01,1.174192706178257828e-02,1.377096369501861969e-02,1.072131842374801636e-02,1.393328234553337097e-02
1.378504672897196315e+01,1.480411654412632297e-02,1.448868794061277873e-02,1.283359527587890625e-02,1.629119738936424255e-02
1.380507343124165587e+01,1.896013387187177671e-02,1.513558812301187863e-02,1.415386423468589783e-02,1.788329333066940308e-02
1.382510013351134859e+01,2.190900156393537149e-02,1.445416860965425231e-02,1.402007788419723511e-02,1.854494027793407440e-02
1.384512683578104131e+01,2.316142815052618653e-02,1.503783006078910668e-02,1.412437856197357178e-02,1.910891756415367126e-02
1.386515353805073403e+01,2.410772056520959702e-02,1.788615364871135038e-02,1.591407880187034607e-02,2.053737081587314606e-02
1.388518024032042675e+01,2.565020958898118000e-02,2.110960787515807000e-02,1.760347932577133179e-02,2.193598449230194092e-02
1.390520694259011947e+01,2.739976420345489883e-02,2.309615526970087984e-02,1.878643035888671875e-02,2.328051999211311340e-02
1.392523364485981219e+01,2.836849461964907615e-02,2.393155914521378352e-02,2.018694207072257996e-02,2.506363764405250549e-02
1.394526034712950668e+01,2.852881726677158891e-02,2.569296351731601910e-02,2.202223241329193115e-02,2.689449489116668701e-02
1.396528704939919940e+01,2.914992892970016264e-02,2.746004268848433599e-02,2.327096089720726013e-02,2.842890098690986633e-02
1.398531375166889212e+01,3.051837282820182504e-02,2.889361868523842788e-02,2.447498962283134460e-02,3.000232577323913574e-02
1.400534045393858484e+01,3.189764764960199145e-02,2.894799934767134167e-02,2.550041303038597107e-02,3.174525499343872070e-02
1.402536715620827756e+01,3.333333012233051507e-02,3.000948737778302844e-02,2.636428549885749817e-02,3.302771225571632385e-02
1.404539385847797206e+01,3.508736397562247505e-02,3.076486523835386330e-02,2.747134119272232056e-02,3.447022661566734314e-02
1.406542056074766478e+01,3.710759040935282527e-02,3.235329899001268550e-02,2.857064828276634216e-02,3.600359708070755005e-02
1.408544726301735750e+01,3.927114882378333893e-02,3.390342405426339384e-02,2.959669381380081177e-02,3.728282079100608826e-02
1.410547396528705022e+01,4.066660696458116592e-02,3.543639569005327394e-02,3.049485012888908386e-02,3.851260244846343994e-02
1.412550066755674294e+01,4.279037377603350095e-02,3.637636369367790862e-02,3.162971884012222290e-02,3.995100781321525574e-02
1.414552736982643566e+01,4.435764939095281079e-02,3.783266107309599113e-02,3.320708125829696655e-02,4.161109775304794312e-02
1.416555407209612838e+01,4.552389426180843829e-02,4.018011662138828988e-02,3.474996238946914673e-02,4.300788417458534241e-02
1.418558077436582110e+01,4.638167602398993866e-02,4.181402596994928528e-02,3.650024533271789551e-02,4.461489245295524597e-02
1.420560747663551382e+01,4.688786728925000563e-02,4.243526676438760803e-02,3.758051991462707520e-02,4.601125791668891907e-02
1.422563417890520654e+01,4.837911639637880457e-02,4.470177729895598306e-02,3.873429447412490845e-02,4.714898765087127686e-02
1.424566088117489926e+01,4.937883465191858501e-02,4.576763309669885926e-02,3.977356851100921631e-02,4.819985106587409973e-02
1.426568758344459198e+01,5.063741053077066429e-02,4.661176982816628289e-02,4.112300649285316467e-02,4.972829297184944153e-02
1.428571428571428470e+01,5.213720840869038448e-02,4.864957246219690085e-02,4.229056835174560547e-02,5.081510916352272034e-02
1.430574098798397920e+01,5.341657959445552523e-02,4.898912166648618921e-02,4.311702400445938110e-02,5.179098993539810181e-02
1.432576769025367192e+01,5.522715982346956126e-02,5.055545192918291936e-02,4.459894075989723206e-02,5.322075635194778442e-02
1.434579439252336464e+01,5.633820672759588810e-02,5.179499108645459204e-02,4.585858434438705444e-02,5.464714765548706055e-02
1.436582109479305736e+01,5.832219929561041627e-02,5.278261733913670872e-02,4.728780686855316162e-02,5.634107813239097595e-02
1.438584779706275008e+01,6.009197462509557192e-02,5.468238435370870176e-02,4.899456351995468140e-02,5.800198018550872803e-02
1.440587449933244457e+01,6.132327581264002125e-02,5.567205954280448482e-02,4.974056035280227661e-02,5.879474431276321411e-02
1.442590120160213729e+01,6.241589111582186017e-02,5.693265910493588294e-02,5.117654800415039062e-02,6.032985076308250427e-02
1.444592790387183001e+01,6.360341135075195385e-02,5.864117891988013254e-02,5.257650464773178101e-02,6.190127134323120117e-02
1.446595460614152273e+01,6.517327363623452718e-02,6.072002720064481607e-02,5.453239381313323975e-02,6.391122937202453613e-02
1.448598130841121545e+01,6.586746995839394547e-02,6.200027611063454319e-02,5.556616187095642090e-02,6.518791615962982178e-02
1.450600801068090817e+01,6.744014734246600584e-02,6.397984580289747814e-02,5.698528885841369629e-02,6.696316599845886230e-02
1.452603471295060089e+01,6.959014246113338908e-02,6.513383461497136706e-02,5.812213569879531860e-02,6.826102733612060547e-02
1.454606141522029361e+01,7.111633929062172177e-02,6.660836233924906369e-02,5.927099287509918213e-02,6.946133077144622803e-02
1.456608811748998633e+01,7.280771983017980675e-02,6.816065060684305121e-02,6.128060072660446167e-02,7.180166244506835938e-02
1.458611481975967905e+01,7.399012315323454103e-02,6.911422165435567033e-02,6.308072805404663086e-02,7.417146116495132446e-02
1.460614152202937177e+01,7.519623550943534129e-02,7.051223063055694906e-02,6.465069204568862915e-02,7.590896636247634888e-02
1.462616822429906449e+01,7.623268113872634644e-02,7.239866577945215653e-02,6.621197611093521118e-02,7.712994515895843506e-02
1.464619492656875721e+01,7.719518257916020698e-02,7.334681142753962657e-02,6.763647496700286865e-02,7.888820022344589233e-02
1.466622162883845171e+01,7.831113792478522351e-02,7.529607312860714385e-02,6.889703124761581421e-02,8.023422211408615112e-02
1.468624833110814443e+01,7.966674955935325320e-02,7.694277597063904628e-02,7.039584964513778687e-02,8.182603120803833008e-02
1.470627503337783715e+01,8.135936423803430406e-02,7.787648880136874285e-02,7.130564004182815552e-02,8.275938034057617188e-02
1.472630173564752987e+01,8.255434091591092038e-02,7.889307892831268210e-02,7.235030084848403931e-02,8.417993783950805664e-02
1.474632843791722436e+01,8.407342851264089367e-02,8.045849717815609092e-02,7.377228885889053345e-02,8.568737655878067017e-02
1.476635514018691708e+01,8.580807833399478612e-02,8.227182680790008640e-02,7.439696788787841797e-02,8.625070750713348389e-02
1.478638184245660980e+01,8.741678038886306623e-02,8.389935632449216363e-02,7.513404637575149536e-02,8.683899044990539551e-02
1.480640854472630252e+01,8.844534569866407958e-02,8.482625989626460528e-02,7.602240890264511108e-02,8.787307888269424438e-02
1.482643524699599524e+01,8.937942044979176048e-02,8.637099245641498280e-02,7.752860337495803833e-02,8.932489156723022461e-02
1.484646194926568796e+01,9.058000655486823927e-02,8.801173354478961097e-02,7.867188006639480591e-02,9.028692543506622314e-02
1.486648865153538068e+01,9.155145499139856480e-02,8.807304445161147355e-02,7.941554486751556396e-02,9.122563898563385010e-02
1.488651535380507340e+01,9.243311354705253946e-02,8.921814267761939143e-02,8.075392991304397583e-02,9.231137484312057495e-02
1.490654205607476612e+01,9.330710578933568144e-02,9.043744923507271438e-02,8.212355524301528931e-02,9.322966635227203369e-02
1.492656875834445884e+01,9.383114445216948762e-02,9.097259277830992141e-02,8.316086977720260620e-02,9.421639144420623779e-02
1.494659546061415156e+01,9.407734451506856443e-02,9.201307723708244957e-02,8.344812691211700439e-02,9.442229568958282471e-02
1.496662216288384428e+01,9.473655383640557093e-02,9.318743461980451281e-02,8.395610004663467407e-02,9.458848834037780762e-02
1.498664886515353700e+01,9.533839659112267051e-02,9.456495820596018398e-02,8.487133681774139404e-02,9.531646966934204102e-02
1.500667556742323150e+01,9.608128862711866336e-02,9.546791294902376435e-02,8.495881408452987671e-02,9.529611468315124512e-02
1.502670226969292422e+01,9.661647816331551952e-02,9.553884704437298758e-02,8.503337204456329346e-02,9.552761912345886230e-02
1.504672897196261694e+01,9.688893229966473453e-02,9.625866297541091354e-02,8.524104207754135132e-02,9.586692601442337036e-02
1.506675567423230966e+01,9.722135166465967204e-02,9.791115682994520897e-02,8.605527132749557495e-02,9.654219448566436768e-02
1.508678237650200415e+01,9.758075841152903662e-02,9.860322448303493470e-02,8.659904450178146362e-02,9.715937077999114990e-02
1.510680907877169687e+01,9.928819708121246201e-02,9.948624679474962762e-02,8.764974027872085571e-02,9.814393520355224609e-02
1.512683578104138959e+01,1.018292146227088024e-01,1.005229668989104097e-01,8.864612877368927002e-02,9.945680201053619385e-02
1.514686248331108231e+01,1.031826959159568430e-01,1.000333615830176076e-01,8.879514038562774658e-02,9.994712471961975098e-02
1.516688918558077503e+01,1.028857450777453802e-01,1.017650613218024080e-01,9.028878808021545410e-02,1.009652465581893921e-01
1.518691588785046775e+01,1.017941015737259952e-01,1.042368981814981166e-01,9.195365011692047119e-02,1.025906950235366821e-01
1.520694259012016047e+01,1.009646186714286548e-01,1.049701128221142560e-01,9.284874051809310913e-02,1.033653169870376587e-01
1.522696929238985319e+01,1.009289366671669574e-01,1.057322782642976106e-01,9.451536089181900024e-02,1.052461862564086914e-01
1.524699599465954591e+01,1.006905078083376315e-01,1.066341207080511583e-01,9.547057002782821655e-02,1.060031652450561523e-01
1.526702269692923863e+01,1.010317573510069594e-01,1.065537780385854838e-01,9.546349942684173584e-02,1.063644364476203918e-01
1.528704939919893135e+01,1.025218353237769831e-01,1.067938556190981825e-01,9.592057019472122192e-02,1.071670651435852051e-01
1.530707610146862407e+01,1.042029182078602761e-01,1.078193328678927476e-01,9.615959972143173218e-02,1.075635626912117004e-01
1.532710280373831679e+01,1.052795235351139669e-01,1.077321913705210216e-01,9.563235193490982056e-02,1.073021143674850464e-01
1.534712950600801129e+01,1.055908113074620208e-01,1.086572421765996249e-01,9.637722373008728027e-02,1.080624908208847046e-01
1.536715620827770401e+01,1.060335697783086339e-01,1.102903667424121464e-01,9.743929654359817505e-02,1.089540943503379822e-01
1.538718291054739673e+01,1.066498324432125361e-01,1.113050826450632524e-01,9.808927029371261597e-02,1.094210445880889893e-01
1.540720961281708945e+01,1.070097882682225082e-01,1.121491082984326232e-01,9.893758594989776611e-02,1.100893840193748474e-01
1.542723631508678217e+01,1.070018326851342183e-01,1.132167423262265965e-01,9.991957247257232666e-02,1.108113080263137817e-01
1.544726301735647667e+01,1.073644481378320248e-01,1.137066085729867837e-01,1.012587845325469971e-01,1.119099557399749756e-01
1.546728971962616939e+01,1.081403944054623034e-01,1.146936133051910389e-01,1.023533046245574951e-01,1.130805909633636475e-01
1.548731642189586211e+01,1.088637730758243577e-01,1.150731581543134874e-01,1.022262498736381531e-01,1.130764633417129517e-01
1.550734312416555483e+01,1.104956349108533326e-01,1.154402004843054774e-01,1.020900756120681763e-01,1.130548119544982910e-01
1.552736982643524755e+01,1.122974710282798744e-01,1.160860483381889741e-01,1.027889773249626160e-01,1.137601733207702637e-01
1.554739652870494027e+01,1.137488569525778037e-01,1.173254589859179658e-01,1.039068028330802917e-01,1.147049814462661743e-01
1.556742323097463299e+01,1.148295117715843333e-01,1.183990500404982771e-01,1.047007068991661072e-01,1.154368594288825989e-01
1.558744993324432571e+01,1.161495040438278031e-01,1.193804227264363416e-01,1.062674373388290405e-01,1.169982850551605225e-01
1.560747663551401843e+01,1.168898664296250528e-01,1.202371350415601253e-01,1.084827333688735962e-01,1.191727146506309509e-01
1.562750333778371115e+01,1.175479547171121159e-01,1.213886383389334578e-01,1.101176887750625610e-01,1.205777227878570557e-01
1.564753004005340387e+01,1.187802607193364224e-01,1.223205780018860878e-01,1.104187965393066406e-01,1.207454875111579895e-01
1.566755674232309659e+01,1.198732118189258927e-01,1.229342614406374184e-01,1.106701716780662537e-01,1.208621263504028320e-01
1.568758344459278931e+01,1.206427032376674174e-01,1.233630132307989985e-01,1.108053624629974365e-01,1.209391057491302490e-01
1.570761014686248380e+01,1.223864441528587921e-01,1.239816179766959764e-01,1.109104007482528687e-01,1.210494413971900940e-01
1.572763684913217652e+01,1.245773083906155515e-01,1.253088092025097244e-01,1.121274754405021667e-01,1.221544072031974792e-01
1.574766355140186924e+01,1.254016673104080548e-01,1.268479451400461588e-01,1.139641627669334412e-01,1.244564503431320190e-01
1.576769025367156196e+01,1.266982552399902040e-01,1.277632135164858962e-01,1.154155507683753967e-01,1.260547637939453125e-01
1.578771695594125646e+01,1.291081709265223809e-01,1.300341360518142697e-01,1.168849021196365356e-01,1.270419955253601074e-01
1.580774365821094918e+01,1.313085667636320897e-01,1.322862445738631210e-01,1.183541491627693176e-01,1.285868883132934570e-01
1.582777036048064190e+01,1.327025726072527667e-01,1.321236938256704352e-01,1.193288266658782959e-01,1.300206929445266724e-01
1.584779706275033462e+01,1.332753704136825645e-01,1.343841098658987709e-01,1.206826865673065186e-01,1.308926790952682495e-01
1.586782376502002734e+01,1.343186961432349391e-01,1.370224819691136242e-01,1.210643947124481201e-01,1.307131350040435791e-01
1.588785046728972006e+01,1.350143225048389128e-01,1.386383968434773128e-01,1.213183104991912842e-01,1.307690143585205078e-01
1.590787716955941278e+01,1.357923102175045693e-01,1.375521381792113584e-01,1.219587102532386780e-01,1.324007809162139893e-01
1.592790387182910550e+01,1.368477190069095073e-01,1.385107696247860620e-01,1.238248422741889954e-01,1.343832910060882568e-01
1.594793057409879822e+01,1.384821645419597458e-01,1.394639124613731018e-01,1.251542270183563232e-01,1.354048103094100952e-01
1.596795727636849094e+01,1.393591838188288079e-01,1.404784596413773679e-01,1.247075423598289490e-01,1.349522769451141357e-01
1.598798397863818366e+01,1.399974640276814286e-01,1.411435398680979669e-01,1.247873306274414062e-01,1.354462206363677979e-01
1.600801068090787638e+01,1.408124772695315274e-01,1.421764814304856128e-01,1.252226382493972778e-01,1.359413564205169678e-01
1.602803738317756910e+01,1.419364023029988653e-01,1.430758224458221484e-01,1.253950893878936768e-01,1.361744105815887451e-01
1.604806408544726537e+01,1.426200036176643871e-01,1.439249815352039719e-01,1.264192610979080200e-01,1.372397541999816895e-01
1.606809078771695454e+01,1.427659138572680841e-01,1.441300773473115637e-01,1.278056800365447998e-01,1.386599242687225342e-01
1.608811748998665081e+01,1.428917873524323257e-01,1.453303098565198181e-01,1.283682137727737427e-01,1.388708502054214478e-01
1.610814419225633998e+01,1.434132953526582599e-01,1.468418598371760142e-01,1.288902461528778076e-01,1.388799548149108887e-01
1.612817089452603625e+01,1.443629841403691882e-01,1.477867224232156940e-01,1.289596259593963623e-01,1.389350891113281250e-01
1.614819759679572897e+01,1.445016426228999951e-01,1.472806711875025987e-01,1.293147653341293335e-01,1.395699679851531982e-01
1.616822429906542169e+01,1.445095008153610971e-01,1.481175485252092527e-01,1.312576532363891602e-01,1.412234455347061157e-01
1.618825100133511441e+01,1.448646508998609472e-01,1.493387515571751312e-01,1.319852620363235474e-01,1.416408866643905640e-01
1.620827770360480713e+01,1.452411988420952149e-01,1.497433866475173236e-01,1.321435123682022095e-01,1.417876482009887695e-01
1.622830440587449985e+01,1.457797925194533328e-01,1.502961335047431624e-01,1.322408169507980347e-01,1.418765485286712646e-01
1.624833110814419257e+01,1.461790108147670852e-01,1.506332064334615362e-01,1.335604637861251831e-01,1.431936472654342651e-01
1.626835781041388529e+01,1.467687792655053280e-01,1.511669804456152733e-01,1.343773156404495239e-01,1.440678238868713379e-01
1.628838451268357801e+01,1.469149209248075405e-01,1.517147887460307543e-01,1.341855078935623169e-01,1.438821554183959961e-01
1.630841121495327073e+01,1.472403961393307925e-01,1.520904578231879467e-01,1.338534504175186157e-01,1.435040533542633057e-01
1.632843791722296345e+01,1.474920254414271159e-01,1.528961098999243040e-01,1.343727111816406250e-01,1.436719894409179688e-01
1.634846461949265617e+01,1.473884199028600572e-01,1.540819353769602718e-01,1.350440979003906250e-01,1.440252959728240967e-01
1.636849132176234889e+01,1.471774690728381851e-01,1.546916376057174691e-01,1.350531280040740967e-01,1.440584659576416016e-01
1.638851802403204516e+01,1.460890024850362845e-01,1.542075372506420128e-01,1.338996440172195435e-01,1.432210803031921387e-01
1.640854472630173433e+01,1.441577160228522392e-01,1.539746513496251246e-01,1.333657056093215942e-01,1.426850706338882446e-01
1.642857142857143060e+01,1.422527384080405077e-01,1.556529208737393311e-01,1.341021507978439331e-01,1.428588181734085083e-01
1.644859813084111977e+01,1.410466697745447751e-01,1.563340410872408048e-01,1.374227255582809448e-01,1.456305384635925293e-01
1.646862483311081604e+01,1.401431195735524937e-01,1.567878064573679509e-01,1.415015161037445068e-01,1.491879224777221680e-01
1.648865153538050876e+01,1.420974758153731587e-01,1.556797841761506096e-01,1.401811540126800537e-01,1.485711336135864258e-01
1.650867823765020148e+01,1.430354601005777992e-01,1.545949235497885987e-01,1.369014531373977661e-01,1.459423303604125977e-01
1.652870493991989420e+01,1.437462039154291382e-01,1.531203439322141036e-01,1.354456096887588501e-01,1.450450420379638672e-01
1.654873164218958692e+01,1.434799322745262395e-01,1.533712613682921000e-01,1.358625590801239014e-01,1.455032974481582642e-01
1.656875834445927964e+01,1.432765665722512127e-01,1.538592768797603649e-01,1.349177807569503784e-01,1.445993781089782715e-01
1.658878504672897236e+01,1.428269280643977290e-01,1.547706084333113075e-01,1.340986341238021851e-01,1.434945464134216309e-01
1.660881174899866508e+01,1.430656282759402431e-01,1.553939060048749321e-01,1.337237805128097534e-01,1.427943408489227295e-01
1.662883845126835780e+01,1.425490555475807941e-01,1.555354979284696570e-01,1.337250918149948120e-01,1.429309248924255371e-01
1.664886515353805052e+01,1.419884030274459474e-01,1.552924273198707517e-01,1.337697505950927734e-01,1.430404484272003174e-01
1.666889185580774324e+01,1.415319573844396051e-01,1.547785752420401395e-01,1.338229179382324219e-01,1.430975794792175293e-01
1.668891855807743596e+01,1.417413379145726071e-01,1.541685955421910059e-01,1.338348537683486938e-01,1.430536210536956787e-01
1.670894526034712868e+01,1.421210495446932343e-01,1.534109434829531715e-01,1.331780105829238892e-01,1.426970958709716797e-01
1.672897196261682140e+01,1.433733153520913850e-01,1.531247977407853289e-01,1.329676508903503418e-01,1.425244212150573730e-01
1.674899866488651412e+01,1.449449667837666433e-01,1.521156533228492369e-01,1.320805996656417847e-01,1.418855190277099609e-01
1.676902536715621039e+01,1.459956098770125998e-01,1.503690829387704098e-01,1.309528201818466187e-01,1.413045525550842285e-01
1.678905206942589956e+01,1.469343318396379161e-01,1.496022845074755914e-01,1.310296207666397095e-01,1.414166986942291260e-01
1.680907877169559583e+01,1.474774692181145819e-01,1.493276809509282710e-01,1.304506212472915649e-01,1.408686637878417969e-01
1.682910547396528855e+01,1.469212045751428775e-01,1.496704312609311582e-01,1.309714615345001221e-01,1.411097943782806396e-01
1.684913217623498127e+01,1.461885464992964678e-01,1.497857784995919039e-01,1.309819668531417847e-01,1.408033967018127441e-01
1.686915887850467399e+01,1.448649902979020909e-01,1.512407355301621792e-01,1.315601468086242676e-01,1.404179781675338745e-01
1.688918558077436671e+01,1.438006330386374376e-01,1.514335591604511755e-01,1.311095207929611206e-01,1.396113336086273193e-01
1.690921228304405943e+01,1.422864636872290534e-01,1.509001600837467094e-01,1.310970336198806763e-01,1.397303342819213867e-01
1.692923898531375215e+01,1.405786369565953098e-01,1.508602991438700025e-01,1.319684386253356934e-01,1.403928995132446289e-01
1.694926568758344487e+01,1.387327504628169950e-01,1.503492271139263148e-01,1.314839869737625122e-01,1.399362683296203613e-01
1.696929238985313759e+01,1.368028347198864125e-01,1.507409133212525842e-01,1.308631151914596558e-01,1.389718353748321533e-01
1.698931909212283031e+01,1.350033206418531362e-01,1.515033793484081848e-01,1.298044621944427490e-01,1.375754773616790771e-01
1.700934579439252303e+01,1.341324613396522036e-01,1.505858774662324484e-01,1.275696456432342529e-01,1.356655359268188477e-01
1.702937249666221575e+01,1.331309638464361345e-01,1.499567389028379771e-01,1.267523169517517090e-01,1.348493397235870361e-01
1.704939919893190847e+01,1.323016180132534914e-01,1.488178765164288320e-01,1.254306584596633911e-01,1.338112950325012207e-01
1.706942590120160119e+01,1.310422367697193780e-01,1.483189144790539593e-01,1.247818768024444580e-01,1.331059336662292480e-01
1.708945260347129391e+01,1.304343156251012159e-01,1.474531271202423333e-01,1.249774768948554993e-01,1.333063393831253052e-01
1.710947930574099018e+01,1.297547453800963202e-01,1.465952639401916502e-01,1.251531541347503662e-01,1.334107965230941772e-01
1.712950600801067935e+01,1.284293829009095778e-01,1.462720139766243155e-01,1.247557774186134338e-01,1.329895555973052979e-01
1.714953271028037562e+01,1.273284097506135470e-01,1.459122018000711951e-01,1.238631755113601685e-01,1.321324706077575684e-01
1.716955941255006834e+01,1.266448452096241017e-01,1.446567413572941718e-01,1.225026547908782959e-01,1.310018450021743774e-01
1.718958611481976106e+01,1.256910701688991605e-01,1.439923475850812817e-01,1.215295791625976562e-01,1.299282461404800415e-01
1.720961281708945378e+01,1.245237389894748303e-01,1.432370214766035266e-01,1.213264316320419312e-01,1.296466886997222900e-01
1.722963951935914650e+01,1.240170697073483957e-01,1.424870655588923174e-01,1.216384097933769226e-01,1.299598067998886108e-01
1.724966622162883922e+01,1.236046769218893532e-01,1.413093423707796892e-01,1.212752386927604675e-01,1.298186331987380981e-01
1.726969292389853194e+01,1.231911349492358504e-01,1.404457302722834089e-01,1.203854754567146301e-01,1.291581839323043823e-01
1.728971962616822466e+01,1.231198568884981498e-01,1.400162943178782926e-01,1.200608238577842712e-01,1.289424300193786621e-01
1.730974632843791738e+01,1.241994886342499965e-01,1.390011241381502449e-01,1.187392920255661011e-01,1.278032064437866211e-01
1.732977303070761010e+01,1.247809485649654521e-01,1.384191543185172013e-01,1.173209398984909058e-01,1.266606003046035767e-01
1.734979973297730282e+01,1.266919437181494301e-01,1.374723027919613483e-01,1.151188686490058899e-01,1.246220469474792480e-01
1.736982643524699554e+01,1.276762550455577960e-01,1.365989920482261477e-01,1.143151447176933289e-01,1.237329542636871338e-01
1.738985313751668826e+01,1.274877919822777761e-01,1.360789531909140371e-01,1.128145977854728699e-01,1.221596896648406982e-01
1.740987983978638098e+01,1.281147058124673943e-01,1.354478712215095304e-01,1.117095276713371277e-01,1.209396570920944214e-01
1.742990654205607370e+01,1.278224649757588594e-01,1.354408195476530519e-01,1.113223209977149963e-01,1.202058941125869751e-01
1.744993324432576998e+01,1.279982635270257019e-01,1.348963377579764922e-01,1.110404133796691895e-01,1.198320388793945312e-01
1.746995994659545914e+01,1.275382900797623620e-01,1.346197237258775770e-01,1.102998182177543640e-01,1.190338581800460815e-01
1.748998664886515542e+01,1.275284176931599789e-01,1.344734677825502600e-01,1.092511340975761414e-01,1.178772598505020142e-01
1.751001335113484458e+01,1.272810416262720457e-01,1.341257315456255983e-01,1.088025122880935669e-01,1.173414066433906555e-01
1.753004005340454086e+01,1.267261459592993467e-01,1.332627694690888265e-01,1.087310984730720520e-01,1.171695291996002197e-01
1.755006675567423358e+01,1.262491365520343467e-01,1.327951117378967927e-01,1.084434539079666138e-01,1.168197393417358398e-01
1.757009345794392630e+01,1.249676574064586820e-01,1.325894820569989141e-01,1.078116893768310547e-01,1.161270141601562500e-01
1.759012016021361902e+01,1.239593666665950306e-01,1.320260776930549662e-01,1.074905470013618469e-01,1.157456338405609131e-01
1.761014686248331174e+01,1.224067385025561505e-01,1.320064650737549639e-01,1.078472211956977844e-01,1.158855929970741272e-01
1.763017356475300446e+01,1.211033341289384502e-01,1.317685011951081897e-01,1.084070801734924316e-01,1.162506714463233948e-01
1.765020026702269718e+01,1.195761438811495242e-01,1.308988455963793207e-01,1.082901656627655029e-01,1.160490959882736206e-01
1.767022696929238990e+01,1.182260226980264145e-01,1.301911940109184429e-01,1.083134785294532776e-01,1.161186993122100830e-01
1.769025367156208262e+01,1.172959687481739122e-01,1.297673255831860994e-01,1.076555848121643066e-01,1.154599636793136597e-01
1.771028037383177534e+01,1.160648278174161302e-01,1.277659322798901653e-01,1.068260669708251953e-01,1.146598905324935913e-01
1.773030707610146806e+01,1.150724617860023891e-01,1.270173878208252782e-01,1.064059957861900330e-01,1.142344549298286438e-01
1.775033377837116078e+01,1.139721518698013081e-01,1.258707309973970678e-01,1.051491722464561462e-01,1.131203547120094299e-01
1.777036048064085350e+01,1.127812016257250805e-01,1.254471998471252125e-01,1.047423854470252991e-01,1.125118434429168701e-01
1.779038718291054977e+01,1.121160507717724880e-01,1.242557555412410752e-01,1.034908443689346313e-01,1.113502606749534607e-01
1.781041388518023894e+01,1.117961207989355832e-01,1.228434474571070273e-01,1.023103147745132446e-01,1.102585196495056152e-01
1.783044058744993521e+01,1.118785423539453983e-01,1.215622066202903528e-01,1.011772975325584412e-01,1.092909574508666992e-01
1.785046728971962438e+01,1.115642276892212376e-01,1.208737675825852648e-01,1.004376783967018127e-01,1.084852218627929688e-01
1.787049399198932065e+01,1.115473173443412430e-01,1.202873783894007897e-01,9.962081909179687500e-02,1.076388061046600342e-01
1.789052069425901337e+01,1.113947582009559290e-01,1.189065486122797138e-01,9.859913587570190430e-02,1.067313551902770996e-01
1.791054739652870609e+01,1.111303611991073664e-01,1.185237359851727124e-01,9.771715849637985229e-02,1.057416200637817383e-01
1.793057409879839881e+01,1.110385457630685968e-01,1.177295770375642453e-01,9.699761122465133667e-02,1.049863696098327637e-01
1.795060080106809153e+01,1.106814688296964139e-01,1.167490517099290387e-01,9.645213186740875244e-02,1.044068858027458191e-01
1.797062750333778425e+01,1.103436680783011770e-01,1.152722824512693867e-01,9.524132311344146729e-02,1.032627075910568237e-01
1.799065420560747697e+01,1.099207777980233808e-01,1.140529107216907562e-01,9.482116997241973877e-02,1.028707027435302734e-01
1.801068090787716969e+01,1.090625351970942181e-01,1.136095318361039913e-01,9.429568797349929810e-02,1.020919978618621826e-01
1.803070761014686241e+01,1.078563796572283573e-01,1.121512393597428048e-01,9.392457455396652222e-02,1.017249226570129395e-01
1.805073431241655513e+01,1.066534483135893191e-01,1.111114762004446199e-01,9.328363090753555298e-02,1.010885536670684814e-01
1.807076101468624785e+01,1.055202096921874777e-01,1.098123592253712755e-01,9.259078651666641235e-02,1.003195047378540039e-01
1.809078771695594412e+01,1.043386017421393808e-01,1.086187949713959405e-01,9.153333306312561035e-02,9.917372465133666992e-02
1.811081441922563329e+01,1.030443621800916504e-01,1.077509716874366363e-01,9.119022637605667114e-02,9.880825877189636230e-02
1.813084112149532956e+01,1.016024988980923222e-01,1.063251178714605255e-01,8.969191461801528931e-02,9.723097085952758789e-02
1.815086782376501873e+01,9.975353582524860985e-02,1.049822183150957156e-01,8.806326985359191895e-02,9.547766298055648804e-02
1.817089452603471500e+01,9.783054717340425310e-02,1.033387840015788234e-01,8.690302073955535889e-02,9.422877430915832520e-02
1.819092122830440417e+01,9.599587444588708607e-02,1.022045564246746446e-01,8.594503253698348999e-02,9.313528239727020264e-02
1.821094793057410044e+01,9.427376950353123786e-02,1.014190072938166293e-01,8.461982756853103638e-02,9.165959060192108154e-02
1.823097463284378961e+01,9.260294449185615950e-02,9.989238385847321045e-02,8.283798396587371826e-02,8.976474404335021973e-02
1.825100133511348588e+01,9.065649078290699547e-02,9.830104531693539816e-02,8.149943500757217407e-02,8.837718516588211060e-02
1.827102803738317860e+01,8.888620081955334040e-02,9.673131344557896194e-02,8.079219609498977661e-02,8.766905963420867920e-02
1.829105473965287132e+01,8.708186920675860254e-02,9.623276607676042871e-02,8.004926145076751709e-02,8.681792020797729492e-02
1.831108144192256404e+01,8.633825045661153164e-02,9.500557128989706168e-02,7.875409722328186035e-02,8.543855696916580200e-02
1.833110814419225676e+01,8.543801457098772201e-02,9.298924038641293022e-02,7.798077911138534546e-02,8.467690646648406982e-02
1.835113484646194948e+01,8.468832171141565945e-02,9.199347035610566659e-02,7.728955894708633423e-02,8.398320525884628296e-02
1.837116154873164220e+01,8.417685500549931810e-02,9.022501450661685185e-02,7.605740427970886230e-02,8.273530006408691406e-02
1.839118825100133492e+01,8.333441458653208234e-02,8.834912618916150595e-02,7.489658147096633911e-02,8.157131075859069824e-02
1.841121495327102764e+01,8.268663767246013652e-02,8.702964599847914928e-02,7.369403541088104248e-02,8.027575910091400146e-02
1.843124165554072391e+01,8.192778265332918697e-02,8.485697416386675518e-02,7.242220640182495117e-02,7.895341515541076660e-02
1.845126835781041308e+01,8.113704760875581345e-02,8.387936240963739243e-02,7.209595292806625366e-02,7.857637107372283936e-02
1.847129506008010935e+01,8.070203144231259673e-02,8.334476894753047038e-02,7.116023451089859009e-02,7.743661105632781982e-02
1.849132176234979852e+01,8.045283369786791761e-02,8.182719130353535708e-02,6.988268345594406128e-02,7.596979290246963501e-02
1.851134846461949479e+01,7.957305090775283751e-02,7.940107750711764001e-02,6.850906461477279663e-02,7.462061196565628052e-02
1.853137516688918396e+01,7.837766443036617292e-02,7.832046568132555731e-02,6.765113770961761475e-02,7.367277145385742188e-02
1.855140186915888023e+01,7.730637810675576593e-02,7.683462195025807240e-02,6.641743332147598267e-02,7.236742973327636719e-02
1.857142857142856940e+01,7.699395794455100861e-02,7.611948767525167359e-02,6.526011973619461060e-02,7.116583734750747681e-02
1.859145527369826567e+01,7.623681578505671352e-02,7.410549434469244912e-02,6.352428346872329712e-02,6.941442936658859253e-02
1.861148197596795839e+01,7.464022164725109265e-02,7.281733126445850968e-02,6.196187436580657959e-02,6.767139583826065063e-02
1.863150867823765111e+01,7.312737108721922841e-02,7.193288085667785825e-02,6.077530980110168457e-02,6.638399511575698853e-02
1.865153538050734383e+01,7.197746780633132446e-02,7.215688389899437005e-02,5.969925969839096069e-02,6.519061326980590820e-02
1.867156208277703655e+01,7.081057551674826978e-02,7.063390774977300335e-02,5.872809141874313354e-02,6.417430192232131958e-02
1.869158878504672927e+01,6.902391794102299971e-02,6.893088065427849243e-02,5.814940482378005981e-02,6.356977671384811401e-02
1.871161548731642199e+01,6.680858960936740532e-02,6.931085618687483907e-02,5.798728018999099731e-02,6.331363320350646973e-02
1.873164218958611471e+01,6.530137272419363204e-02,6.908413482631976799e-02,5.770889669656753540e-02,6.291091442108154297e-02
1.875166889185580743e+01,6.394591771543448044e-02,6.730735389699600557e-02,5.726356804370880127e-02,6.248071417212486267e-02
1.877169559412550015e+01,6.256933548246555732e-02,6.573723137889510293e-02,5.708095431327819824e-02,6.241051480174064636e-02
1.879172229639519287e+01,6.125620494913164987e-02,6.491200935388560800e-02,5.698800832033157349e-02,6.240358576178550720e-02
1.881174899866488914e+01,6.097248478298042396e-02,6.383657798654450433e-02,5.668795853853225708e-02,6.205558404326438904e-02
1.883177570093457831e+01,6.021874369329179716e-02,6.382838849845370865e-02,5.608835071325302124e-02,6.147544458508491516e-02
1.885180240320427458e+01,6.000047468074232171e-02,6.306562423667054496e-02,5.523902177810668945e-02,6.064604595303535461e-02
1.887182910547396375e+01,5.993859465739415082e-02,6.204085982109447395e-02,5.459672212600708008e-02,6.004034355282783508e-02
1.889185580774366002e+01,6.033873707151287541e-02,6.165783488632513992e-02,5.440848320722579956e-02,5.984596535563468933e-02
1.891188251001334919e+01,6.111983996472151320e-02,6.152240036193704770e-02,5.372455716133117676e-02,5.922060832381248474e-02
1.893190921228304546e+01,6.153828170141478759e-02,5.982432037474088443e-02,5.302702635526657104e-02,5.862097069621086121e-02
1.895193591455273818e+01,6.233931051990625888e-02,5.891601706656984100e-02,5.276264250278472900e-02,5.837557092308998108e-02
1.897196261682243090e+01,6.314972052143189019e-02,5.878349352313576998e-02,5.224772542715072632e-02,5.788255855441093445e-02
1.899198931909212362e+01,6.381487304435276564e-02,5.860762659202958108e-02,5.139742791652679443e-02,5.709024518728256226e-02
1.901201602136181634e+01,6.415768769308566322e-02,5.719854895032645131e-02,5.033436417579650879e-02,5.617772787809371948e-02
1.903204272363150906e+01,6.377084466587885914e-02,5.719133070029176064e-02,5.018823593854904175e-02,5.588320270180702209e-02
1.905206942590120178e+01,6.371513382059398878e-02,5.689217679336001227e-02,4.990988224744796753e-02,5.549631640315055847e-02
1.907209612817089450e+01,6.291257766749312752e-02,5.720958210366398899e-02,4.989572614431381226e-02,5.546057596802711487e-02
1.909212283044058722e+01,6.273221988288654738e-02,5.628670364308246271e-02,4.935163259506225586e-02,5.490374937653541565e-02
1.911214953271027994e+01,6.177410207054068875e-02,5.535656696995508441e-02,4.854714870452880859e-02,5.412468686699867249e-02
1.913217623497997266e+01,6.072217596894119440e-02,5.421888534209375748e-02,4.734951257705688477e-02,5.286395922303199768e-02
1.915220293724966893e+01,5.958163965438172116e-02,5.370692729427649359e-02,4.677727818489074707e-02,5.214849486947059631e-02
1.917222963951935810e+01,5.786009857030700865e-02,5.280427745214650442e-02,4.601278901100158691e-02,5.154492706060409546e-02
1.919225634178905437e+01,5.615135944423346737e-02,5.240356332986855631e-02,4.517426341772079468e-02,5.073560029268264771e-02
1.921228304405874354e+01,5.462603815126719498e-02,5.198277025099155152e-02,4.409028589725494385e-02,4.963360354304313660e-02
1.923230974632843981e+01,5.319053758233299040e-02,5.073299128436068589e-02,4.320570826530456543e-02,4.862475395202636719e-02
1.925233644859812898e+01,5.149397758601408776e-02,5.012244086725937270e-02,4.224699735641479492e-02,4.764865711331367493e-02
1.927236315086782525e+01,4.994238886633283608e-02,4.988466382127382248e-02,4.126269370317459106e-02,4.669753834605216980e-02
1.929238985313751442e+01,4.873191760793165600e-02,4.857280736734565646e-02,4.029236733913421631e-02,4.579244181513786316e-02
1.931241655540721069e+01,4.745735934215650903e-02,4.754834704181682553e-02,3.958082944154739380e-02,4.504938796162605286e-02
1.933244325767690341e+01,4.593742839187529153e-02,4.644955997099452227e-02,3.873613476753234863e-02,4.417947679758071899e-02
1.935246995994659613e+01,4.526778766554978573e-02,4.565481339972143893e-02,3.798882290720939636e-02,4.338551312685012817e-02
1.937249666221628885e+01,4.486073415863051084e-02,4.487148561095445631e-02,3.701045736670494080e-02,4.236112162470817566e-02
1.939252336448598157e+01,4.405409000749956061e-02,4.377539531698097786e-02,3.593850880861282349e-02,4.117734357714653015e-02
1.941255006675567429e+01,4.326739588272580928e-02,4.191254774053818077e-02,3.486596047878265381e-02,4.015134274959564209e-02
1.943257676902536701e+01,4.296875239606430530e-02,4.114300744399856935e-02,3.444854542613029480e-02,3.964957967400550842e-02
1.945260347129505973e+01,4.267408066421871787e-02,4.047322433211920922e-02,3.404050320386886597e-02,3.919582441449165344e-02
1.947263017356475245e+01,4.222371937833228200e-02,3.950688098153448680e-02,3.317768126726150513e-02,3.833494335412979126e-02
1.949265687583444873e+01,4.181891150597202150e-02,3.818924296749977298e-02,3.210047632455825806e-02,3.726437315344810486e-02
1.951268357810413789e+01,4.104827328142243020e-02,3.655824521067152499e-02,3.128720819950103760e-02,3.632114082574844360e-02
1.953271028037383417e+01,3.987981932404182500e-02,3.575999384342656157e-02,3.062545508146286011e-02,3.555874526500701904e-02
1.955273698264352333e+01,3.863649808571465588e-02,3.435949614537905927e-02,2.958080172538757324e-02,3.451796993613243103e-02
1.957276368491321961e+01,3.820021099901781125e-02,3.297002572546534754e-02,2.836290001869201660e-02,3.326621279120445251e-02
1.959279038718290877e+01,3.761355491465749601e-02,3.284245609479232580e-02,2.772348374128341675e-02,3.234007954597473145e-02
1.961281708945260505e+01,3.596168889518881057e-02,3.202180871213888141e-02,2.688036486506462097e-02,3.141106665134429932e-02
1.963284379172229421e+01,3.400255728179199521e-02,3.137230809797415115e-02,2.595916390419006348e-02,3.042820841073989868e-02
1.965287049399199049e+01,3.296896642862063437e-02,3.073685292700516561e-02,2.502044290304183960e-02,2.934624999761581421e-02
1.967289719626168321e+01,3.197304882632365924e-02,3.010282367491971464e-02,2.418007701635360718e-02,2.832482010126113892e-02
1.969292389853137593e+01,3.039061114015512155e-02,2.962214356479599131e-02,2.328730002045631409e-02,2.730364724993705750e-02
1.971295060080106865e+01,2.926466767038648359e-02,2.861405412987947164e-02,2.222807705402374268e-02,2.619566023349761963e-02
1.973297730307076137e+01,2.775756624388126675e-02,2.731437654823222830e-02,2.142765372991561890e-02,2.530235052108764648e-02
1.975300400534045409e+01,2.671087938879786530e-02,2.728280135469455039e-02,2.072338759899139404e-02,2.450531721115112305e-02
1.977303070761014681e+01,2.618952207667504112e-02,2.634552426985758977e-02,1.978006213903427124e-02,2.351111546158790588e-02
1.979305740987983953e+01,2.572135688490419236e-02,2.611821570581887922e-02,1.936893165111541748e-02,2.287159860134124756e-02
1.981308411214953225e+01,2.540565004735531943e-02,2.511594844927784662e-02,1.871795952320098877e-02,2.224569395184516907e-02
1.983311081441922852e+01,2.389788428842620077e-02,2.315385664407914462e-02,1.774021610617637634e-02,2.144303545355796814e-02
1.985313751668891769e+01,2.381273490373801358e-02,2.268455037772065114e-02,1.692905277013778687e-02,2.054119110107421875e-02
1.987316421895861396e+01,2.419134403736836539e-02,2.209745465419926322e-02,1.611835509538650513e-02,1.963353529572486877e-02
1.989319092122830313e+01,2.389290898348713985e-02,2.139228720040160792e-02,1.537997275590896606e-02,1.890074461698532104e-02
1.991321762349799940e+01,2.291195187753799350e-02,2.063496507687957726e-02,1.473715901374816895e-02,1.823008432984352112e-02
1.993324432576768857e+01,2.223893201980138914e-02,2.016681691391078099e-02,1.402756199240684509e-02,1.749007031321525574e-02
1.995327102803738484e+01,2.220788070918430432e-02,1.966728053850979457e-02,1.378742977976799011e-02,1.707649603486061096e-02
1.997329773030707400e+01,2.076011538123068850e-02,1.934802996081076004e-02,1.370388269424438477e-02,1.689998060464859009e-02
1.999332443257677028e+01,1.968909725216515250e-02,1.921034194106505111e-02,1.351564377546310425e-02,1.662823185324668884e-02
2.001335113484646300e+01,1.887316662929286806e-02,1.866084211109774599e-02,1.282113417983055115e-02,1.592056639492511749e-02
2.003337783711615572e+01,1.763956850460116424e-02,1.758899198250375370e-02,1.223756745457649231e-02,1.531588099896907806e-02
2.005340453938584844e+01,1.660391271876575717e-02,1.638624123052073375e-02,1.190108805894851685e-02,1.495265029370784760e-02
2.007343124165554116e+01,1.545269641162251226e-02,1.702477345370324857e-02,1.165331155061721802e-02,1.445530913770198822e-02
2.009345794392523388e+01,1.452604137837304986e-02,1.546824803194701142e-02,1.091103255748748779e-02,1.372448634356260300e-02
2.011348464619492660e+01,1.395656253771767122e-02,1.410498116095778784e-02,1.021279394626617432e-02,1.309813838452100754e-02
2.013351134846461932e+01,1.295221415401063073e-02,1.384222416804057124e-02,9.894829243421554565e-03,1.269347220659255981e-02
2.015353805073431204e+01,1.155187206251516961e-02,1.403749063593048851e-02,9.633846580982208252e-03,1.226985920220613480e-02
2.017356475300400831e+01,1.068333948053502500e-02,1.338135660882696504e-02,9.235508739948272705e-03,1.179852243512868881e-02
2.019359145527369748e+01,1.028084788034674263e-02,1.370479618131397077e-02,8.800286799669265747e-03,1.126753818243741989e-02
2.021361815754339375e+01,9.928324099655634963e-03,1.249708545840725465e-02,8.213598281145095825e-03,1.073641236871480942e-02
2.023364485981308292e+01,9.436557586279722618e-03,1.208815249294470373e-02,7.837880402803421021e-03,1.033778116106987000e-02
2.025367156208277919e+01,8.678418959447120953e-03,1.209377450929138495e-02,7.736191153526306152e-03,1.014787890017032623e-02
2.027369826435246836e+01,8.158684034957836353e-03,1.085832132262158113e-02,7.507018744945526123e-03,9.934317320585250854e-03
2.029372496662216463e+01,7.979467883403871392e-03,1.065535123170428637e-02,7.207766175270080566e-03,9.654460474848747253e-03
2.031375166889185380e+01,8.192090057413966772e-03,1.120045144307003568e-02,6.997250020503997803e-03,9.369574487209320068e-03
2.033377837116155007e+01,7.909245872348275724e-03,1.171312511337869143e-02,6.885621696710586548e-03,9.141987189650535583e-03
2.035380507343124279e+01,7.651603862006193732e-03,1.062905459364545113e-02,6.542898714542388916e-03,8.828808553516864777e-03
2.037383177570093551e+01,7.673800458526031099e-03,9.055767796401336528e-03,5.999527871608734131e-03,8.444923907518386841e-03
2.039385847797062823e+01,8.004437350676168322e-03,9.455361739227190546e-03,5.927611142396926880e-03,8.287673816084861755e-03
2.041388518024032095e+01,8.234701435969989797e-03,9.947316180703262567e-03,5.830455571413040161e-03,8.082400076091289520e-03
2.043391188251001367e+01,8.540823666631426614e-03,9.928883138327387198e-03,5.392812192440032959e-03,7.612121757119894028e-03
2.045393858477970639e+01,8.574656639358172253e-03,8.998294350727752827e-03,4.965305328369140625e-03,7.252134382724761963e-03
2.047396528704939911e+01,8.492396220110543653e-03,7.893464686929772822e-03,4.877537488937377930e-03,7.244859356433153152e-03
2.049399198931909183e+01,8.582546006729386071e-03,8.472383108698614343e-03,5.061194300651550293e-03,7.343588396906852722e-03
2.051401869158878455e+01,8.656356822123371583e-03,9.251016656527643808e-03,5.110397934913635254e-03,7.328074425458908081e-03
2.053404539385847727e+01,8.667136571086813887e-03,9.530011263922513742e-03,4.906285554170608521e-03,7.106412202119827271e-03
2.055407209612817354e+01,8.622272602358966795e-03,8.778423558654059253e-03,4.744805395603179932e-03,7.009836845099925995e-03
2.057409879839786271e+01,9.114439508814084837e-03,9.510655889411259722e-03,4.902780055999755859e-03,7.068889681249856949e-03
2.059412550066755898e+01,8.874300956236629706e-03,9.600883400837928114e-03,4.851363599300384521e-03,7.039343938231468201e-03
2.061415220293724815e+01,9.010745842001025019e-03,9.581521593191260830e-03,4.928611218929290771e-03,7.128747180104255676e-03
2.063417890520694442e+01,9.192423070078959910e-03,9.045473754938372288e-03,4.712779074907302856e-03,6.984462961554527283e-03
2.065420560747663359e+01,9.822145690269094495e-03,9.161551933508444573e-03,4.671394824981689453e-03,6.942401174455881119e-03
2.067423230974632986e+01,1.032627162753208504e-02,9.744745746462573147e-03,4.808485507965087891e-03,6.987643428146839142e-03
2.069425901201602258e+01,1.072361464240267209e-02,9.024262905854762637e-03,4.654139280319213867e-03,6.903050001710653305e-03
2.071428571428571530e+01,1.050168343718371235e-02,8.469716869394376332e-03,4.378836601972579956e-03,6.716887466609477997e-03
2.073431241655540802e+01,1.020437541834575204e-02,8.376313940220878398e-03,4.406347870826721191e-03,6.737211253494024277e-03
2.075433911882510074e+01,9.987603248511328982e-03,8.849163031349851702e-03,4.735752940177917480e-03,6.990875583142042160e-03
2.077436582109479346e+01,9.972171288381199289e-03,8.932621317329730165e-03,4.731498658657073975e-03,6.997781340032815933e-03
2.079439252336448618e+01,9.890541594424583430e-03,8.939032644766821065e-03,4.703111946582794189e-03,6.958839017897844315e-03
2.081441922563417890e+01,9.263292599608801206e-03,8.293952874688091323e-03,4.458874464035034180e-03,6.773930042982101440e-03
2.083444592790387162e+01,8.336067394486033205e-03,8.786726032566664554e-03,4.624094814062118530e-03,6.887548137456178665e-03
2.085447263017356434e+01,7.370771794905710619e-03,8.761820260433693733e-03,4.554972052574157715e-03,6.840953603386878967e-03
2.087449933244325706e+01,6.348181342930126619e-03,9.444219436611807697e-03,4.572436213493347168e-03,6.805078126490116119e-03
2.089452603471295333e+01,5.889092012809964312e-03,9.860038690989451210e-03,4.791997373104095459e-03,6.981777027249336243e-03
2.091455273698264250e+01,4.772769232935346849e-03,1.039767474095284333e-02,5.038224160671234131e-03,7.193600758910179138e-03
2.093457943925233877e+01,4.082013489277732700e-03,9.859351226435277352e-03,4.814386367797851562e-03,7.006359286606311798e-03
2.095460614152202794e+01,3.658446372562297079e-03,9.703193155584642973e-03,4.802428185939788818e-03,7.009069435298442841e-03
2.097463284379172421e+01,2.851414311057936819e-03,8.920369110137172861e-03,4.720635712146759033e-03,6.989398971199989319e-03
2.099465954606141338e+01,2.632042087037100419e-03,9.617780572751533086e-03,4.933401942253112793e-03,7.157377898693084717e-03
2.101468624833110965e+01,2.540973668818277860e-03,9.143489222813706158e-03,4.653766751289367676e-03,6.904820911586284637e-03
2.103471295060079882e+01,2.241465126616538645e-03,9.126101421515053075e-03,4.555754363536834717e-03,6.821217946708202362e-03
2.105473965287049509e+01,2.189067774115784765e-03,9.133531374212060933e-03,4.501137882471084595e-03,6.761786527931690216e-03
2.107476635514018781e+01,2.419720971830607078e-03,9.173804150364292878e-03,4.411131143569946289e-03,6.643589586019515991e-03
2.109479305740988053e+01,2.816330711541161196e-03,8.411212423309817263e-03,4.171747714281082153e-03,6.442431360483169556e-03
2.111481975967957325e+01,2.307756097596478425e-03,8.346644808090372680e-03,4.106815904378890991e-03,6.379494909197092056e-03
2.113484646194926597e+01,2.184953031070685416e-03,8.162159989437428251e-03,4.178166389465332031e-03,6.444563623517751694e-03
2.115487316421895869e+01,2.874851575737628461e-03,8.879886199564054547e-03,4.286766052246093750e-03,6.505606696009635925e-03
2.117489986648865141e+01,3.173747742997303205e-03,8.327054869784723812e-03,3.911577165126800537e-03,6.158380769193172455e-03
2.119492656875834413e+01,3.338895799751807458e-03,7.686321374373862071e-03,3.648228943347930908e-03,5.905440542846918106e-03
2.121495327102803685e+01,3.742036192563222112e-03,7.184008619941074578e-03,3.933716565370559692e-03,6.215769331902265549e-03
2.123497997329773312e+01,4.016869489348825518e-03,7.830759976290345079e-03,4.155628383159637451e-03,6.428727880120277405e-03
2.125500667556742229e+01,4.797469716575194533e-03,7.461653439137661513e-03,3.861829638481140137e-03,6.158715579658746719e-03
2.127503337783711856e+01,4.886031625169624283e-03,6.640063066038319646e-03,3.749601542949676514e-03,6.085946690291166306e-03
2.129506008010680773e+01,5.438581289709794840e-03,6.581115703726565097e-03,3.792963922023773193e-03,6.132221780717372894e-03
2.131508678237650400e+01,5.813133586167702760e-03,7.325763737197890299e-03,3.897029906511306763e-03,6.189379841089248657e-03
2.133511348464619317e+01,5.979810641689753750e-03,6.513245551910556291e-03,3.807984292507171631e-03,6.158725358545780182e-03
2.135514018691588944e+01,5.907162883824662418e-03,5.858151760364401460e-03,3.737308084964752197e-03,6.118978839367628098e-03
2.137516688918557861e+01,6.372329605217831074e-03,6.564692395716884184e-03,3.895424306392669678e-03,6.221658084541559219e-03
2.139519359145527488e+01,5.997801675330410170e-03,6.431425726207357432e-03,3.893055021762847900e-03,6.224250420928001404e-03
2.141522029372496760e+01,6.060289301610338221e-03,6.518124653510381367e-03,3.720887005329132080e-03,6.042238790541887283e-03
2.143524699599466032e+01,5.634251321368032722e-03,6.391760375753862723e-03,3.649346530437469482e-03,5.947809666395187378e-03
2.145527369826435304e+01,5.076185531250825000e-03,5.978301425554985449e-03,3.773868083953857422e-03,6.084197666496038437e-03
2.147530040053404576e+01,5.066089002248964218e-03,6.567845184247235631e-03,3.942988812923431396e-03,6.238503381609916687e-03
2.149532710280373848e+01,4.689664835160776979e-03,6.635399543991758915e-03,3.851190209388732910e-03,6.131252273917198181e-03
2.151535380507343120e+01,4.656002279049089622e-03,6.506650731734713727e-03,3.745555877685546875e-03,6.015058606863021851e-03
2.153538050734312392e+01,4.953303010234852075e-03,6.315717185959115500e-03,3.728449344635009766e-03,5.994639359414577484e-03
2.155540720961281664e+01,5.150450876191766704e-03,5.713809866829857274e-03,3.524027764797210693e-03,5.790474824607372284e-03
2.157543391188251292e+01,5.308195435436397804e-03,5.650693567959270795e-03,3.450714051723480225e-03,5.717344582080841064e-03
2.159546061415220208e+01,5.962810887315715506e-03,5.741883659365126444e-03,3.357481211423873901e-03,5.606461782008409500e-03
2.161548731642189836e+01,6.292467464982916259e-03,5.951439578491640216e-03,3.167137503623962402e-03,5.373595748096704483e-03
2.163551401869158752e+01,6.620041557397984659e-03,6.050688698190180397e-03,2.913743257522583008e-03,5.075602326542139053e-03
2.165554072096128380e+01,6.532227408784445355e-03,5.845425795140016777e-03,2.818826586008071899e-03,4.969858564436435699e-03
2.167556742323097296e+01,6.569292717701995937e-03,5.722131698313030757e-03,2.811856567859649658e-03,4.974923562258481979e-03
2.169559412550066924e+01,6.905479254546958989e-03,5.806758874035385272e-03,2.772949635982513428e-03,4.924386274069547653e-03
2.171562082777035840e+01,6.690402412990467153e-03,6.535002780547380895e-03,2.853862941265106201e-03,4.954773001372814178e-03
2.173564753004005468e+01,6.467381341051932700e-03,6.403344710413018392e-03,2.840533852577209473e-03,4.934129305183887482e-03
2.175567423230974740e+01,6.166621283834149495e-03,6.355270613773048548e-03,2.790290862321853638e-03,4.887353163212537766e-03
2.177570093457944012e+01,5.844804694947493967e-03,6.131739883248290245e-03,2.846896648406982422e-03,4.950876347720623016e-03
2.179572763684913284e+01,5.510546393525818550e-03,6.743848100348609834e-03,3.010913729667663574e-03,5.108329001814126968e-03
2.181575433911882556e+01,4.918668708453047267e-03,6.766563835324322478e-03,2.983171492815017700e-03,5.068224854767322540e-03
2.183578104138851828e+01,4.479185783378906126e-03,6.574102121908614350e-03,3.010295331478118896e-03,5.101796239614486694e-03
2.185580774365821100e+01,3.951366564723879198e-03,6.575674949648813682e-03,2.959355711936950684e-03,5.039160139858722687e-03
2.187583444592790372e+01,3.548662882105168594e-03,6.352325623271542696e-03,2.984739840030670166e-03,5.077215842902660370e-03
2.189586114819759644e+01,3.380186924648853879e-03,6.266731828439261846e-03,2.989791333675384521e-03,5.084033124148845673e-03
2.191588785046729271e+01,3.347753377893128001e-03,6.454213152683058348e-03,2.895642071962356567e-03,4.957358352839946747e-03
2.193591455273698188e+01,3.105489800837456151e-03,7.137027010483373499e-03,2.909313887357711792e-03,4.958625882863998413e-03
2.195594125500667815e+01,2.910262442747846463e-03,6.836683736323582485e-03,3.018431365489959717e-03,5.094858817756175995e-03
2.197596795727636731e+01,2.953548282586524344e-03,6.191164193758591505e-03,2.957284450531005859e-03,5.044458899646997452e-03
2.199599465954606359e+01,2.975459481780551394e-03,6.438212733283430085e-03,2.848163247108459473e-03,4.913626238703727722e-03
2.201602136181575275e+01,3.265103649340129512e-03,6.410636817351296826e-03,2.854194492101669312e-03,4.926930181682109833e-03
2.203604806408544903e+01,3.694157505236776023e-03,6.406951159295811056e-03,2.852909266948699951e-03,4.936334677040576935e-03
2.205607476635513819e+01,3.448244437120536431e-03,6.496053373165481051e-03,2.769116312265396118e-03,4.835962317883968353e-03
2.207610146862483447e+01,3.578706092801882573e-03,6.328442298989086189e-03,2.783462405204772949e-03,4.855421371757984161e-03
2.209612817089452719e+01,4.006256520258161778e-03,6.163345002261947335e-03,2.905201166868209839e-03,5.005447193980216980e-03
2.211615487316421991e+01,4.403641245037366939e-03,5.611461761098134916e-03,2.793569117784500122e-03,4.886137787252664566e-03
2.213618157543391263e+01,4.517778204300099479e-03,5.777821616770566736e-03,2.694904804229736328e-03,4.765273071825504303e-03
2.215620827770360535e+01,5.064542953385367183e-03,5.670753716116022983e-03,2.685967832803726196e-03,4.758371040225028992e-03
2.217623497997329807e+01,5.333696333755638327e-03,6.302417121186369361e-03,2.842985093593597412e-03,4.939678590744733810e-03
2.219626168224299079e+01,5.260129104663943851e-03,5.799220669556050256e-03,2.685740590095520020e-03,4.761027637869119644e-03
2.221628838451268351e+01,4.446740920446703473e-03,5.022599671982929358e-03,2.574194222688674927e-03,4.640469793230295181e-03
2.223631508678237623e+01,4.051474397663914172e-03,5.771490088521588277e-03,2.642996609210968018e-03,4.698272328823804855e-03
2.225634178905207250e+01,4.813612324283221035e-03,6.790347240820449916e-03,2.482842653989791870e-03,4.483988508582115173e-03
2.227636849132176167e+01,4.364427454259525545e-03,7.471653756421768947e-03,2.368509769439697266e-03,4.339368548244237900e-03
2.229639519359145794e+01,4.267243869089547281e-03,7.872703152538044688e-03,2.507138997316360474e-03,4.489007405936717987e-03
2.231642189586114711e+01,4.000262729236367561e-03,9.410207686669704030e-03,2.698980271816253662e-03,4.739352501928806305e-03
2.233644859813084338e+01,4.582735233756397158e-03,8.349127012990687977e-03,1.830909517593681812e-03,3.601262811571359634e-03
2.235647530040053255e+01,5.565776687141821451e-03,4.903848214039280805e-03,1.003269222564995289e-03,2.703242935240268707e-03
2.237650200267022882e+01,4.338941549331212268e-03,4.403347222717186003e-03,1.220278558321297169e-03,2.967844717204570770e-03
2.239652870493991799e+01,3.655175628915564683e-03,6.849096921618158355e-03,1.973085105419158936e-03,3.800177946686744690e-03
2.241655540720961426e+01,4.431816024280227015e-03,7.653911426804756689e-03,2.156175673007965088e-03,4.016696475446224213e-03
2.243658210947930698e+01,5.021708462538483804e-03,6.897234162883323499e-03,2.076826989650726318e-03,3.921637777239084244e-03
2.245660881174899970e+01,4.986864485074862796e-03,6.421855629498220662e-03,2.340927720069885254e-03,4.228266421705484390e-03
2.247663551401869242e+01,4.433084694938927046e-03,5.560355460121299900e-03,2.404205501079559326e-03,4.330044612288475037e-03
2.249666221628838514e+01,3.461724891949904351e-03,4.105147279282704564e-03,2.301830798387527466e-03,4.276739433407783508e-03
2.251668891855807786e+01,2.859576836608397968e-03,4.463670746409828353e-03,2.631574869155883789e-03,4.679479170590639114e-03
2.253671562082777058e+01,2.657429456917709178e-03,6.295884320794213097e-03,3.133706748485565186e-03,5.293386988341808319e-03
2.255674232309746330e+01,2.027775062140916434e-03,7.698276025817690424e-03,3.309443593025207520e-03,5.563176237046718597e-03
2.257676902536715602e+01,1.513207165834094857e-03,5.790561579958608540e-03,2.864569425582885742e-03,4.964974243193864822e-03
2.259679572763684874e+01,1.043685102646294818e-03,5.001666138789842564e-03,2.745211124420166016e-03,4.817952867597341537e-03
2.261682242990654146e+01,8.494994581962254064e-04,4.798688520755596369e-03,2.816367894411087036e-03,4.908495582640171051e-03
2.263684913217623773e+01,9.497657332301441199e-04,4.256069453503510264e-03,2.799980342388153076e-03,4.851371981203556061e-03
2.265687583444592690e+01,1.166304475753801107e-03,4.875364294529560549e-03,2.956971526145935059e-03,5.054927431046962738e-03
2.267690253671562317e+01,1.195661867105879709e-03,4.485713315212209312e-03,2.668604254722595215e-03,4.743245430290699005e-03
2.269692923898531234e+01,1.387645422182574991e-03,3.569424618232975091e-03,2.143092453479766846e-03,4.079367499798536301e-03
2.271695594125500861e+01,1.798314990232120769e-03,4.050362109646403128e-03,2.251010388135910034e-03,4.132506903260946274e-03
2.273698264352469778e+01,2.583340860163813382e-03,5.840112873862901045e-03,2.570558339357376099e-03,4.523938521742820740e-03
2.275700934579439405e+01,2.610941376108196106e-03,5.536175530081350292e-03,2.179197967052459717e-03,4.066745750606060028e-03
2.277703604806408677e+01,3.553978214929191803e-03,4.123769473291829558e-03,1.878112670965492725e-03,3.681995905935764313e-03
2.279706275033377949e+01,4.262261005217113027e-03,4.434490986484381295e-03,2.184145152568817139e-03,4.036208614706993103e-03
2.281708945260347221e+01,3.996321514966133699e-03,5.052237708256906469e-03,2.392224967479705811e-03,4.309732932597398758e-03
2.283711615487316493e+01,3.961964904691878814e-03,4.793471165552785559e-03,2.105589956045150757e-03,3.953830804675817490e-03
2.285714285714285765e+01,4.677050027162473096e-03,4.658223190983978163e-03,2.090781927108764648e-03,3.923499956727027893e-03
2.287716955941255037e+01,4.899105652688140466e-03,4.413436560227461392e-03,2.152144908905029297e-03,4.005570895969867706e-03
2.289719626168224309e+01,4.538544148591064191e-03,5.094741534548481721e-03,2.242468297481536865e-03,4.129053093492984772e-03
2.291722296395193581e+01,4.594457310666879082e-03,5.071886276285194652e-03,2.226479351520538330e-03,4.106483422219753265e-03
2.293724966622162853e+01,4.933286235919946174e-03,4.973118553412102065e-03,2.259366214275360107e-03,4.142444580793380737e-03
2.295727636849132125e+01,4.635503388747794391e-03,4.852394812628900260e-03,2.294316887855529785e-03,4.204069264233112335e-03
2.297730307076101752e+01,4.383471864184419232e-03,5.570517366258250815e-03,2.395942807197570801e-03,4.355146083980798721e-03
2.299732977303070669e+01,4.638012194067541935e-03,5.695091938885324737e-03,2.341508865356445312e-03,4.275726154446601868e-03
2.301735647530040296e+01,4.520152982965338836e-03,5.753866288428450236e-03,2.325884997844696045e-03,4.246074240654706955e-03
2.303738317757009213e+01,4.209241206804526479e-03,5.128418851264986492e-03,2.230718731880187988e-03,4.118813667446374893e-03
2.305740987983978840e+01,4.474982760492836852e-03,5.327908269255264909e-03,2.211011946201324463e-03,4.102359525859355927e-03
2.307743658210947757e+01,4.524231897276855333e-03,5.761072603402197026e-03,2.104572951793670654e-03,3.956660628318786621e-03
2.309746328437917384e+01,4.065384620206947443e-03,5.914712101829297519e-03,2.092726528644561768e-03,3.940472844988107681e-03
2.311748998664886301e+01,3.559888530500644049e-03,5.893101479892577481e-03,2.191133797168731689e-03,4.078583326190710068e-03
2.313751668891855928e+01,3.625218425202079205e-03,6.620011236325792567e-03,2.320695668458938599e-03,4.267693031579256058e-03
2.315754339118825200e+01,3.748713324107022776e-03,6.722626652470694436e-03,2.342887222766876221e-03,4.305609501898288727e-03
2.317757009345794472e+01,3.273821582326798870e-03,6.701675596166499667e-03,2.363730221986770630e-03,4.345852881669998169e-03
2.319759679572763744e+01,3.054522601900134821e-03,6.545565422873327217e-03,2.469785511493682861e-03,4.495678935199975967e-03
2.321762349799733016e+01,3.204910355619447569e-03,5.860232960674300468e-03,2.514936029911041260e-03,4.558126442134380341e-03
2.323765020026702288e+01,3.299811628166740129e-03,6.141523423050873273e-03,2.525247633457183838e-03,4.583332221955060959e-03
2.325767690253671560e+01,3.524223106564533178e-03,6.313607839893793129e-03,2.528999000787734985e-03,4.591891076415777206e-03
2.327770360480640832e+01,3.259398055056207579e-03,5.684013301548572483e-03,2.492412924766540527e-03,4.551237449049949646e-03
2.329773030707610104e+01,2.930266259436374674e-03,5.854831068723251493e-03,2.515956759452819824e-03,4.592290148138999939e-03
2.331775700934579731e+01,2.666584918931727641e-03,5.932849057060357763e-03,2.576909959316253662e-03,4.678250290453433990e-03
2.333778371161548648e+01,2.990616608746650071e-03,6.866464355980584494e-03,2.669323235750198364e-03,4.808743949979543686e-03
2.335781041388518275e+01,3.072157134463727318e-03,6.436183462152685747e-03,2.483624964952468872e-03,4.553071223199367523e-03
2.337783711615487192e+01,3.096896109960732384e-03,6.458558794008155760e-03,2.467703074216842651e-03,4.532351624220609665e-03
2.339786381842456819e+01,3.520720673627197178e-03,6.376488067016827452e-03,2.587839961051940918e-03,4.698592238128185272e-03
2.341789052069425736e+01,3.893676745791502334e-03,6.286896312252463620e-03,2.755273133516311646e-03,4.930515773594379425e-03
2.343791722296395363e+01,3.929280976867164689e-03,6.544144493408585693e-03,2.792246639728546143e-03,4.983725957572460175e-03
2.345794392523364280e+01,4.060998119447926935e-03,6.936036458458220630e-03,2.721261233091354370e-03,4.881671164184808731e-03
2.347797062750333907e+01,4.158877193720990698e-03,6.197061423368267763e-03,2.626135945320129395e-03,4.752698820084333420e-03
2.349799732977303179e+01,4.467155252963183817e-03,6.904008959075745577e-03,2.753145992755889893e-03,4.929757211357355118e-03
2.351802403204272451e+01,4.906986037021632621e-03,7.052811092108584624e-03,2.715587615966796875e-03,4.874262493103742599e-03
2.353805073431241723e+01,5.112031362621199081e-03,6.988390563990322032e-03,2.750486135482788086e-03,4.928820300847291946e-03
2.355807743658210995e+01,4.940269226269990328e-03,6.285057038623201135e-03,2.698663622140884399e-03,4.861350171267986298e-03
2.357810413885180267e+01,4.955172567050346658e-03,6.866169496991536558e-03,2.892643213272094727e-03,5.128846038132905960e-03
2.359813084112149539e+01,4.624641385713999450e-03,7.054842228246033589e-03,2.870123833417892456e-03,5.098995752632617950e-03
2.361815754339118811e+01,4.446216227169830053e-03,7.121221132487347109e-03,2.847183495759963989e-03,5.066931713372468948e-03
2.363818424566088083e+01,4.604305827006937267e-03,7.820866473633713081e-03,2.970114350318908691e-03,5.250229500234127045e-03
2.365821094793057711e+01,4.425628119679180655e-03,7.277774980527929559e-03,2.873785793781280518e-03,5.107528995722532272e-03
2.367823765020026627e+01,4.632714250559583948e-03,7.247810341345495636e-03,2.929307520389556885e-03,5.188336130231618881e-03
2.369826435246996255e+01,4.531305031049168673e-03,7.949031661577121710e-03,3.072347491979598999e-03,5.402374081313610077e-03
2.371829105473965171e+01,4.515909389924153972e-03,8.056110911142357750e-03,3.042988479137420654e-03,5.359404720366001129e-03
2.373831775700934799e+01,4.389470532372436416e-03,7.521695117005009965e-03,2.917885780334472656e-03,5.176521837711334229e-03
2.375834445927903715e+01,4.569927182467902436e-03,7.461025051878514107e-03,2.927597612142562866e-03,5.196560174226760864e-03
2.377837116154873343e+01,4.936277864846654560e-03,7.993939871199338618e-03,3.164164721965789795e-03,5.541242659091949463e-03
2.379839786381842259e+01,5.342062562960291951e-03,7.442392847266358566e-03,3.158420324325561523e-03,5.525879561901092529e-03
2.381842456608811887e+01,5.701750577548249030e-03,6.911048651887136650e-03,3.082230687141418457e-03,5.414202809333801270e-03
2.383845126835781159e+01,5.496858931198232538e-03,7.053319889730948374e-03,3.114424645900726318e-03,5.457839928567409515e-03
2.385847797062750431e+01,5.855137667585147594e-03,5.757495791108974831e-03,3.024179488420486450e-03,5.307663232088088989e-03
2.387850467289719703e+01,5.558872594367935370e-03,6.586043430093922908e-03,3.139935433864593506e-03,5.469493567943572998e-03
2.389853137516688975e+01,5.274639655563919359e-03,6.689007867122746288e-03,3.123953938484191895e-03,5.463877227157354355e-03
2.391855807743658247e+01,4.572597343319512869e-03,7.263745079432237101e-03,3.275103867053985596e-03,5.680502858012914658e-03
2.393858477970627519e+01,4.427870842350130169e-03,7.070801157713439353e-03,3.387305885553359985e-03,5.832239985466003418e-03
2.395861148197596791e+01,4.492881498824493648e-03,7.688428389652890438e-03,3.599718213081359863e-03,6.156798917800188065e-03
2.397863818424566063e+01,4.203430863305829789e-03,8.418537582917544337e-03,3.747478127479553223e-03,6.376991048455238342e-03
2.399866488651535690e+01,4.082636110160768259e-03,7.900676632989128700e-03,3.621824085712432861e-03,6.170013919472694397e-03
2.401869158878504606e+01,4.357832778236492462e-03,7.254946413839329089e-03,3.487385809421539307e-03,5.970515776425600052e-03
2.403871829105474234e+01,3.950886665279679244e-03,5.791433813577191204e-03,3.302074968814849854e-03,5.700458772480487823e-03
2.405874499332443150e+01,4.078914555106913885e-03,6.577580773600428046e-03,3.340646624565124512e-03,5.758969578891992569e-03
2.407877169559412778e+01,4.803918617775159057e-03,7.940611821529216380e-03,3.404300659894943237e-03,5.868986248970031738e-03
2.409879839786381694e+01,5.053538536787392094e-03,7.336973210481088394e-03,3.186289221048355103e-03,5.544607061892747879e-03
2.411882510013351322e+01,4.711356441645896814e-03,6.589667119060184028e-03,2.993699163198471069e-03,5.260400008410215378e-03
2.413885180240320238e+01,4.576508157840629420e-03,5.848485813610504111e-03,2.871789038181304932e-03,5.074601154774427414e-03
2.415887850467289866e+01,4.932885204609040349e-03,7.150313884667349948e-03,3.035530447959899902e-03,5.312173161655664444e-03
2.417890520694259138e+01,4.983818144801209320e-03,8.319002757725246083e-03,3.265328705310821533e-03,5.677122622728347778e-03
2.419893190921228410e+01,4.927600491052870103e-03,7.606225586677170698e-03,3.222174942493438721e-03,5.614778026938438416e-03
2.421895861148197682e+01,5.213072254220419040e-03,7.119811096474517806e-03,3.092668950557708740e-03,5.411934107542037964e-03
2.423898531375166954e+01,5.718278917402545673e-03,7.698643878261753060e-03,3.298267722129821777e-03,5.687837488949298859e-03
2.425901201602136226e+01,5.604999943361016305e-03,7.423615094115604794e-03,3.415547311305999756e-03,5.876247771084308624e-03
2.427903871829105498e+01,5.229831712852833943e-03,6.971769257722000047e-03,3.287971019744873047e-03,5.706414580345153809e-03
2.429906542056074770e+01,5.168557638492361252e-03,6.876138696305987216e-03,3.342173993587493896e-03,5.782565101981163025e-03
2.431909212283044042e+01,5.245591451069561879e-03,6.613141652972757793e-03,3.471858799457550049e-03,5.958023481070995331e-03
2.433911882510013669e+01,5.193727792389983035e-03,7.544435836406633566e-03,3.503642976284027100e-03,6.022905465215444565e-03
2.435914552736982586e+01,4.892898290188739049e-03,7.422583906103623515e-03,3.516655415296554565e-03,6.044697947800159454e-03
2.437917222963952213e+01,4.843916459309211518e-03,6.788048423860933850e-03,3.451503813266754150e-03,5.923678632825613022e-03
2.439919893190921130e+01,4.658293797663894120e-03,6.428000256788409666e-03,3.255892544984817505e-03,5.629403050988912582e-03
2.441922563417890757e+01,4.305883545104118026e-03,7.088205624588406369e-03,3.261487931013107300e-03,5.657218396663665771e-03
2.443925233644859674e+01,3.961947833627379317e-03,7.660342577481972504e-03,3.339044749736785889e-03,5.781676620244979858e-03
2.445927903871829301e+01,3.897879599714514087e-03,7.650893798335898013e-03,3.341697156429290771e-03,5.775618366897106171e-03
2.447930574098798218e+01,3.954034541148262853e-03,7.418166738517659696e-03,3.394775092601776123e-03,5.861770361661911011e-03
2.449933244325767845e+01,3.864685376851825869e-03,7.581374545046377922e-03,3.347031772136688232e-03,5.796103738248348236e-03
2.451935914552737117e+01,3.906726827513712190e-03,6.813578612146294414e-03,3.256816416978836060e-03,5.644684191793203354e-03
2.453938584779706389e+01,4.054135201746395141e-03,6.724395629517217199e-03,3.275625407695770264e-03,5.672635976225137711e-03
2.455941255006675661e+01,4.199136221916846892e-03,6.903658614208023001e-03,3.219701349735260010e-03,5.593944340944290161e-03
2.457943925233644933e+01,4.337886394996540683e-03,6.968601113899281982e-03,3.178082406520843506e-03,5.532801616936922073e-03
2.459946595460614205e+01,4.736032698349471395e-03,6.171915462188741312e-03,3.134235739707946777e-03,5.448975600302219391e-03
2.461949265687583477e+01,4.805462334132792543e-03,6.218547743496314478e-03,3.139488399028778076e-03,5.453050136566162109e-03
2.463951935914552749e+01,4.606614303626068926e-03,6.151451207687832698e-03,3.172628581523895264e-03,5.508130881935358047e-03
2.465954606141522021e+01,4.687027454399476240e-03,6.132725817292387742e-03,3.218151628971099854e-03,5.571823567152023315e-03
2.467957276368491293e+01,5.011254717926253745e-03,6.945887147374427313e-03,3.253005445003509521e-03,5.641787312924861908e-03
2.469959946595460565e+01,4.790269335626227976e-03,6.803371144407007083e-03,3.274925053119659424e-03,5.674302577972412109e-03
2.471962616822430192e+01,4.887065341613287470e-03,6.627133674410193818e-03,3.333337604999542236e-03,5.752001423388719559e-03
2.473965287049399109e+01,4.978213097024140020e-03,6.668595133535124182e-03,3.346834331750869751e-03,5.767255555838346481e-03
2.475967957276368736e+01,4.924359700894996236e-03,6.617155317944010962e-03,3.377348184585571289e-03,5.808962509036064148e-03
2.477970627503337653e+01,4.954707022148895600e-03,6.699120667218337252e-03,3.360539674758911133e-03,5.776820704340934753e-03
2.479973297730307280e+01,4.957845153175257855e-03,6.683622055477920175e-03,3.309886902570724487e-03,5.694380030035972595e-03
2.481975967957276197e+01,5.144885708245081589e-03,6.714219928530920124e-03,3.191478550434112549e-03,5.515331402420997620e-03
2.483978638184245824e+01,5.131299186389022896e-03,6.465920970847212519e-03,3.154274076223373413e-03,5.454435944557189941e-03
2.485981308411215096e+01,5.267434121136825922e-03,6.861113876287168109e-03,3.235589712858200073e-03,5.598619580268859863e-03
2.487983978638184368e+01,5.342723395935676349e-03,6.844917260103322403e-03,3.130648285150527954e-03,5.444044247269630432e-03
2.489986648865153640e+01,5.277892683975318397e-03,6.033046002587369797e-03,2.997949719429016113e-03,5.210142116993665695e-03
2.491989319092122912e+01,5.132209913518676926e-03,6.443002201729741175e-03,3.066465258598327637e-03,5.338093265891075134e-03
2.493991989319092184e+01,5.299702682196283723e-03,6.352585858293777199e-03,3.015335649251937866e-03,5.258944351226091385e-03
2.495994659546061456e+01,5.230997820195213213e-03,5.752562646815810241e-03,2.814132720232009888e-03,4.929706454277038574e-03
2.497997329773030728e+01,4.884100448901395816e-03,5.658258140810759097e-03,2.778824418783187866e-03,4.873742349445819855e-03
2.500000000000000000e+01,4.835630449634879292e-03,5.541924264152724156e-03,2.754792571067810059e-03,4.833443555980920792e-03


==> Figures/Figure9.csv <==
# t, beta, beta_dbm, beta_gru, beta_ours
0.000000000000000000e+00,1.298680830661918736e-02,7.165878816898204121e-03,6.844617426395416260e-03,1.103941723704338074e-02
2.002670226969292464e-02,1.358281557755992852e-02,7.021749122632260122e-03,6.536923348903656006e-03,1.087100058794021606e-02
4.005340453938584927e-02,1.184869325574581904e-02,7.402677892430942382e-03,6.275735795497894287e-03,1.102976314723491669e-02
6.008010680907877044e-02,1.166131656597355938e-02,6.432929256586917069e-03,6.054967641830444336e-03,1.056879200041294098e-02
8.010680907877169854e-02,1.224183740769792077e-02,4.667666428149281656e-03,5.746148526668548584e-03,9.605152532458305359e-03
1.001335113484646266e-01,1.186804687688450266e-02,3.333009896853446601e-03,5.366042256355285645e-03,8.715908974409103394e-03
1.201602136181575409e-01,1.162666146043655861e-02,2.816591744876958524e-03,5.061700940132141113e-03,8.426750078797340393e-03
1.401869158878504829e-01,1.173559514260880295e-02,2.308172589792367550e-03,4.785977303981781006e-03,8.059403859078884125e-03
1.602136181575433971e-01,1.111371237143668825e-02,2.072520215157383668e-03,4.501342773437500000e-03,7.713901344686746597e-03
1.802403204272363113e-01,1.088161351622727452e-02,1.871199548717944819e-03,4.195459187030792236e-03,7.138452492654323578e-03
2.002670226969292533e-01,1.075112808074257797e-02,9.993455868154174464e-04,3.790140151977539062e-03,5.916176363825798035e-03
2.202937249666221675e-01,1.121024731771434226e-02,2.350940801431575819e-04,3.435730934143066406e-03,4.939427599310874939e-03
2.403204272363150817e-01,1.083225947212067101e-02,-1.785046197283267182e-03,3.106199204921722412e-03,3.754972945898771286e-03
2.603471295060080237e-01,1.026079763826768035e-02,-2.326719657441612531e-03,2.799063920974731445e-03,2.780245617032051086e-03
2.803738317757009657e-01,1.024600855150554525e-02,-1.950922395245964763e-03,2.485670149326324463e-03,1.881110481917858124e-03
3.004005340453938522e-01,1.065529148141231008e-02,-3.686993018510341218e-03,2.148710191249847412e-03,7.769032381474971771e-04
3.204272363150867942e-01,1.024885911113246686e-02,-4.220825022247774901e-03,1.837462303228676319e-03,-2.163844183087348938e-04
3.404539385847797361e-01,1.058946892803521757e-02,-4.434667305624976491e-03,1.559488591738045216e-03,-9.602587670087814331e-04
3.604806408544726226e-01,1.054080799234916911e-02,-5.119446067148281446e-03,1.277081784792244434e-03,-1.820164732635021210e-03
3.805073431241655646e-01,1.092741879041319968e-02,-4.320686473772967703e-03,1.059584436006844044e-03,-2.016406506299972534e-03
4.005340453938585066e-01,1.122314012394812904e-02,-3.615001271789723171e-03,8.750633569434285164e-04,-1.786404289305210114e-03
4.205607476635513930e-01,1.055296578064453435e-02,-3.927609831431305189e-03,6.669202120974659920e-04,-2.000850625336170197e-03
4.405874499332443350e-01,1.003392391279689377e-02,-3.534910007848251177e-03,5.253033014014363289e-04,-1.569831743836402893e-03
4.606141522029372770e-01,9.723475063883085107e-03,-3.497622188914492267e-03,3.531501570250838995e-04,-1.392410136759281158e-03
4.806408544726301635e-01,9.656635787593357070e-03,-3.556538169569373881e-03,1.958497741725295782e-04,-1.004161313176155090e-03
5.006675567423231055e-01,9.283975064754345849e-03,-4.071284871196086293e-03,3.024199395440518856e-05,-9.609935805201530457e-04
5.206942590120160474e-01,9.179595931083032317e-03,-3.815479099867905705e-03,-7.389477104879915714e-05,-2.264678478240966797e-04
5.407209612817089894e-01,9.125387712787352140e-03,-3.543482174481056048e-03,-1.399069151375442743e-04,9.582801721990108490e-04
5.607476635514019314e-01,8.801001204488729038e-03,-2.813339344705859113e-03,-1.702084264252334833e-04,2.191659063100814819e-03
5.807743658210947624e-01,8.102460142870382756e-03,-2.319240575353263053e-03,-2.229138335678726435e-04,2.899539656937122345e-03
6.008010680907877044e-01,8.300545140535103839e-03,-2.386251195880804456e-03,-3.126821538899093866e-04,3.153050318360328674e-03
6.208277703604806463e-01,7.631998344740884357e-03,-2.936642983099362926e-03,-3.926455101463943720e-04,2.818453125655651093e-03
6.408544726301735883e-01,7.857872294241775163e-03,-3.208715947162703742e-03,-4.286057373974472284e-04,2.522405236959457397e-03
6.608811748998665303e-01,7.407526700992345114e-03,-2.202627309191490957e-03,-3.818831464741379023e-04,3.771284595131874084e-03
6.809078771695594723e-01,6.789980426167192828e-03,-1.672607215978634499e-03,-3.462730965111404657e-04,4.503601230680942535e-03
7.009345794392524143e-01,6.660345426085822682e-03,-3.367606761432994115e-04,-2.648829540703445673e-04,5.911840125918388367e-03
7.209612817089452452e-01,6.223996735663334806e-03,-1.709257552452565190e-04,-2.492739877197891474e-04,5.916862748563289642e-03
7.409879839786381872e-01,6.029560716236919381e-03,-8.276354725077710419e-04,-2.785994729492813349e-04,5.254207178950309753e-03
7.610146862483311292e-01,5.502058367622031550e-03,-9.578780264827446060e-04,-2.498178801033645868e-04,5.366072058677673340e-03
7.810413885180240712e-01,5.460387794852560213e-03,-3.561320120979053578e-04,-1.828818640206009150e-04,6.086096633225679398e-03
8.010680907877170132e-01,5.419012242588889042e-03,1.527874256395279223e-04,-1.134201011154800653e-04,7.002582773566246033e-03
8.210947930574099551e-01,5.226680878015468532e-03,3.078953035253815786e-05,-9.279316873289644718e-05,7.094302680343389511e-03
8.411214953271027861e-01,5.603020976474457071e-03,1.075094124507497157e-03,-8.933158824220299721e-06,8.715790696442127228e-03
8.611481975967957281e-01,5.269218683258510526e-03,-3.012779612097567770e-04,-7.774299592711031437e-05,7.319460622966289520e-03
8.811748998664886701e-01,4.917305488414193924e-03,-1.807586089917111649e-03,-1.390128454659134150e-04,5.839090794324874878e-03
9.012016021361816120e-01,4.975661876703873707e-03,-2.529143852473370729e-03,-1.701450964901596308e-04,4.970283713191747665e-03
9.212283044058745540e-01,4.599237796156346522e-03,-3.331350927406002971e-03,-2.251490077469497919e-04,4.262942820787429810e-03
9.412550066755674960e-01,4.086884067019690842e-03,-3.521166635963700157e-03,-2.433396002743393183e-04,4.276467487215995789e-03
9.612817089452603270e-01,4.318621934577997375e-03,-2.862413716976581687e-03,-2.375542244408279657e-04,4.804722033441066742e-03
9.813084112149532690e-01,4.439322391669259411e-03,-2.157002096077061115e-03,-2.255885920021682978e-04,5.631604231894016266e-03
1.001335113484646211e+00,4.518286061514145170e-03,-2.070310733519262376e-03,-2.313404402229934931e-04,5.760078784078359604e-03
1.021361815754339153e+00,4.347418058231309994e-03,-1.412641104827573558e-03,-1.750736555550247431e-04,6.633534096181392670e-03
1.041388518024032095e+00,4.665969215314236772e-03,-1.477817490712940527e-03,-1.794285199139267206e-04,6.761395838111639023e-03
1.061415220293725037e+00,4.987486430401480257e-03,-1.514571275733626182e-03,-1.875384768936783075e-04,6.863560061901807785e-03
1.081441922563417979e+00,4.400508423320446429e-03,-2.000533378959108970e-03,-2.484097203705459833e-04,6.089124362915754318e-03
1.101468624833110921e+00,4.197451432526248805e-03,-2.601560932168118893e-03,-2.938582620117813349e-04,5.323010496795177460e-03
1.121495327102803863e+00,4.437847502703550634e-03,-3.244402207937340053e-03,-3.133787831757217646e-04,4.635252989828586578e-03
1.141522029372496805e+00,4.853673856230776573e-03,-2.958720155689844450e-03,-3.515630087349563837e-04,4.518975969403982162e-03
1.161548731642189525e+00,4.527707357065850584e-03,-2.127869554492132012e-03,-3.315507492516189814e-04,5.209914408624172211e-03
1.181575433911882467e+00,5.043943400646106086e-03,-1.346393393450962981e-03,-3.149061521980911493e-04,5.911807063966989517e-03
1.201602136181575409e+00,4.919404169458354084e-03,-7.337043938880963550e-04,-2.616568526718765497e-04,6.742487661540508270e-03
1.221628838451268351e+00,5.096386891865371110e-03,-6.214374619122046322e-04,-2.911164483521133661e-04,6.983956787735223770e-03
1.241655540720961293e+00,5.448544996394397155e-03,-1.315297469924041731e-03,-3.347544989082962275e-04,6.686312146484851837e-03
1.261682242990654235e+00,5.190419014377171264e-03,-1.381724790322321449e-03,-3.067105135414749384e-04,6.809335667639970779e-03
1.281708945260347177e+00,5.170692642769529612e-03,-1.938293401889329762e-03,-3.412961086723953485e-04,6.124158855527639389e-03
1.301735647530040119e+00,5.065702699560980377e-03,-2.540522467679229898e-03,-4.067941626999527216e-04,5.429612472653388977e-03
1.321762349799733061e+00,5.111603399532966760e-03,-1.950632808448676163e-03,-3.908871731255203485e-04,6.259636953473091125e-03
1.341789052069426003e+00,5.371993841389211162e-03,-1.743650895411117448e-03,-4.166587314102798700e-04,6.334939505904912949e-03
1.361815754339118945e+00,6.001281781179975544e-03,-1.747801584772006641e-03,-4.274844250176101923e-04,6.422201171517372131e-03
1.381842456608811887e+00,5.934667609212915598e-03,-2.271683240485281030e-03,-4.594548663590103388e-04,5.610695108771324158e-03
1.401869158878504829e+00,5.678860437404374857e-03,-2.749362121190056674e-03,-4.879980406258255243e-04,5.123866721987724304e-03
1.421895861148197548e+00,6.001968073600846658e-03,-2.524407601352302803e-03,-4.519297799561172724e-04,5.486688576638698578e-03
1.441922563417890490e+00,6.391073317735760165e-03,-1.860633247148554001e-03,-4.816613218281418085e-04,5.775425583124160767e-03
1.461949265687583432e+00,6.461453541668826794e-03,-1.596240480722729057e-03,-5.341841606423258781e-04,5.213946104049682617e-03
1.481975967957276374e+00,6.748636605706039709e-03,-1.556707004566858883e-03,-4.961377708241343498e-04,5.132728256285190582e-03
1.502002670226969316e+00,6.926404395344318635e-03,-1.392316635195514456e-03,-4.698465636465698481e-04,4.426324740052223206e-03
1.522029372496662258e+00,7.106165763082871421e-03,-3.808312757938471104e-04,-3.324597200844436884e-04,4.573816899210214615e-03
1.542056074766355200e+00,7.269142707968087071e-03,1.042329118739756567e-03,-1.741088053677231073e-04,4.940191283822059631e-03
1.562082777036048142e+00,7.611911503187743927e-03,2.011045188484130580e-03,1.362347393296658993e-05,4.796869121491909027e-03
1.582109479305741084e+00,8.182831562141373166e-03,3.304405502244959873e-03,2.280772605445235968e-04,4.816959146410226822e-03
1.602136181575434026e+00,7.343612370196232406e-03,4.781101276584098780e-03,4.628860333468765020e-04,4.988452885299921036e-03
1.622162883845126968e+00,7.693886915723837511e-03,5.815995700555032406e-03,6.576405139639973640e-04,4.570068791508674622e-03
1.642189586114819910e+00,7.622145618094012913e-03,5.848181187623740368e-03,8.645058842375874519e-04,3.840719815343618393e-03
1.662216288384512852e+00,7.917298743006194461e-03,6.436186926360829182e-03,1.206461456604301929e-03,4.052989650517702103e-03
1.682242990654205572e+00,7.492807249018670901e-03,8.050792608933272920e-03,1.636725035496056080e-03,5.346445366740226746e-03
1.702269692923898514e+00,6.172520906752761334e-03,9.241597008402607435e-03,2.001784741878509521e-03,6.088327616453170776e-03
1.722296395193591456e+00,5.930913813586446807e-03,1.039979622335100370e-02,2.312358468770980835e-03,6.288330070674419403e-03
1.742323097463284398e+00,4.767670423186654016e-03,1.054413402694652849e-02,2.600066363811492920e-03,6.104154512286186218e-03
1.762349799732977340e+00,3.925886219834003391e-03,1.045530449733050697e-02,2.954334020614624023e-03,6.844031158834695816e-03
1.782376502002670282e+00,3.462923267614380005e-03,1.031751610762308806e-02,3.321044147014617920e-03,7.554982788860797882e-03
1.802403204272363224e+00,2.033442362750649719e-03,9.975687030469958597e-03,3.551855683326721191e-03,7.886652834713459015e-03
1.822429906542056166e+00,1.501673167032981657e-03,1.001252949060891378e-02,3.810554742813110352e-03,8.561050519347190857e-03
1.842456608811749108e+00,2.180613474478918044e-03,8.671449041419802828e-03,3.916159272193908691e-03,8.263607509434223175e-03
1.862483311081442050e+00,1.685600840414684231e-03,7.219812299268124102e-03,3.885090351104736328e-03,7.702446077018976212e-03
1.882510013351134992e+00,1.081026252203238450e-03,5.446185689558248263e-03,3.952637314796447754e-03,7.074993569403886795e-03
1.902536715620827934e+00,1.097828284379876547e-03,4.282108762276604433e-03,3.966934978961944580e-03,6.671464536339044571e-03
1.922563417890520654e+00,2.044276360710424022e-03,3.855190598138335395e-03,4.144109785556793213e-03,6.662055384367704391e-03
1.942590120160213596e+00,2.533470463550670845e-03,3.341888912259306614e-03,4.059769213199615479e-03,6.431595887988805771e-03
1.962616822429906538e+00,2.432070426616870455e-03,4.110518292005206110e-03,4.159271717071533203e-03,6.719575263559818268e-03
1.982643524699599480e+00,3.959165235908287429e-03,4.571300154538110103e-03,4.192601889371871948e-03,6.656076759099960327e-03
2.002670226969292422e+00,4.652268791968328793e-03,2.817782716228830597e-03,4.382804036140441895e-03,6.322897505015134811e-03
2.022696929238985586e+00,6.058734062730694418e-03,2.541759948197888468e-03,4.678145051002502441e-03,6.610126234591007233e-03
2.042723631508678306e+00,5.900772511169295569e-03,4.292069756112896171e-03,4.905641078948974609e-03,7.525953464210033417e-03
2.062750333778371026e+00,6.175069134936683399e-03,4.521715463346833927e-03,4.992064088582992554e-03,7.591601461172103882e-03
2.082777036048064190e+00,8.032444520817218908e-03,5.661884206783833820e-03,5.464866757392883301e-03,8.474933914840221405e-03
2.102803738317756910e+00,8.860356505639316663e-03,6.417265047842587652e-03,5.799498409032821655e-03,8.980074897408485413e-03
2.122830440587450074e+00,8.541507204302840536e-03,6.416283167173785287e-03,5.997806787490844727e-03,9.021557867527008057e-03
2.142857142857142794e+00,9.815758582143181699e-03,5.950971264837900086e-03,6.486613303422927856e-03,9.364334866404533386e-03
2.162883845126835958e+00,9.853153853499652809e-03,6.497799875084952700e-03,7.013112306594848633e-03,1.019676961004734039e-02
2.182910547396528678e+00,1.009912377639805500e-02,7.007031793691485301e-03,7.416274398565292358e-03,1.075328700244426727e-02
2.202937249666221842e+00,1.013417335834389948e-02,6.442785409215251446e-03,7.616810500621795654e-03,1.081378199160099030e-02
2.222963951935914562e+00,1.021141686994615425e-02,5.914989944480767738e-03,7.875062525272369385e-03,1.113834232091903687e-02
2.242990654205607726e+00,9.820434271475633053e-03,6.144945938308509631e-03,8.030302822589874268e-03,1.148269139230251312e-02
2.263017356475300446e+00,1.056003098871735602e-02,5.936326547848496185e-03,7.833287119865417480e-03,1.118966471403837204e-02
2.283044058744993610e+00,1.114273409342340579e-02,5.268390611723697270e-03,7.999092340469360352e-03,1.125812344253063202e-02
2.303070761014686330e+00,1.128160235327813586e-02,5.072474641930957602e-03,8.149631321430206299e-03,1.160247251391410828e-02
2.323097463284379049e+00,1.044349741781065363e-02,4.630085244175519144e-03,7.759883999824523926e-03,1.116760820150375366e-02
2.343124165554072214e+00,1.003010230695103658e-02,4.156263350681238707e-03,7.862653583288192749e-03,1.106446050107479095e-02
2.363150867823764933e+00,1.021658302269637213e-02,4.372260380399629540e-03,7.900409400463104248e-03,1.105498056858778000e-02
2.383177570093458097e+00,1.002514474749026212e-02,4.664763840795721830e-03,7.605113089084625244e-03,1.070473901927471161e-02
2.403204272363150817e+00,1.055573952657308523e-02,4.833506053476674912e-03,7.474128156900405884e-03,1.058416999876499176e-02
2.423230974632843981e+00,1.071832963010850397e-02,4.367943675825007935e-03,7.585238665342330933e-03,1.046378538012504578e-02
2.443257676902536701e+00,1.012610352067380183e-02,4.421807927040408669e-03,7.564455270767211914e-03,1.045766007155179977e-02
2.463284379172229865e+00,1.093591477876080034e-02,5.229031386947489979e-03,7.532477378845214844e-03,1.068708486855030060e-02
2.483311081441922585e+00,1.188818019142678234e-02,5.219761627271216585e-03,7.344216108322143555e-03,1.020932570099830627e-02
2.503337783711615749e+00,1.247560536586498313e-02,4.777962558713493187e-03,7.136635482311248779e-03,9.751798585057258606e-03
2.523364485981308469e+00,1.197915616640485813e-02,3.523190328674136781e-03,6.742626428604125977e-03,9.071675129234790802e-03
2.543391188251001633e+00,1.284769751980227061e-02,3.853608065751923557e-03,6.708960980176925659e-03,8.880466222763061523e-03
2.563417890520694353e+00,1.210264636323366526e-02,2.802342800909184660e-03,6.183519959449768066e-03,8.003135211765766144e-03
2.583444592790387073e+00,1.259384320570445040e-02,3.220398246467233959e-03,6.491005420684814453e-03,8.499111048877239227e-03
2.603471295060080237e+00,1.167268099660138427e-02,3.375839723421759832e-03,6.568580865859985352e-03,8.563725277781486511e-03
2.623497997329772957e+00,1.201518037766619550e-02,4.300364839605987262e-03,6.505861878395080566e-03,8.697593584656715393e-03
2.643524699599466121e+00,1.183594075954353536e-02,5.174278305440973766e-03,6.664369255304336548e-03,9.031837806105613708e-03
2.663551401869158841e+00,1.136925319259028330e-02,4.628940815866214656e-03,6.662329658865928650e-03,8.857694454491138458e-03
2.683578104138852005e+00,1.058196824262329014e-02,4.747605818668701634e-03,6.691185757517814636e-03,8.906501345336437225e-03
2.703604806408544725e+00,1.138595801218493693e-02,3.953986215596567121e-03,6.303833797574043274e-03,8.169363252818584442e-03
2.723631508678237889e+00,1.117437665350283493e-02,4.425124629862028751e-03,6.065962836146354675e-03,7.861999794840812683e-03
2.743658210947930609e+00,1.071763376936906570e-02,4.568009003763970517e-03,6.180800497531890869e-03,7.894438691437244415e-03
2.763684913217623773e+00,1.041729974836806336e-02,4.935925839178208555e-03,5.963703617453575134e-03,7.724890019744634628e-03
2.783711615487316493e+00,1.120092946150090356e-02,4.774738742644281733e-03,5.691861733794212341e-03,7.257769349962472916e-03
2.803738317757009657e+00,1.079368624642473851e-02,3.772168351453121602e-03,5.517560988664627075e-03,6.826422177255153656e-03
2.823765020026702377e+00,1.071097815677556249e-02,4.290906005796147130e-03,5.708884447813034058e-03,6.985085085034370422e-03
2.843791722296395097e+00,1.189643200804435183e-02,5.606690287739884981e-03,5.907645449042320251e-03,7.305887993425130844e-03
2.863818424566088261e+00,1.077821351249457459e-02,4.318318792270649069e-03,5.419664084911346436e-03,6.487188860774040222e-03
2.883845126835780981e+00,1.181687127226269465e-02,4.215681260542767685e-03,5.765594542026519775e-03,6.648200098425149918e-03
2.903871829105474145e+00,1.062511583003413265e-02,4.137717236892068419e-03,5.890717729926109314e-03,6.745713762938976288e-03
2.923898531375166865e+00,1.153313268616922189e-02,5.367329048226837998e-03,6.399335339665412903e-03,7.463922724127769470e-03
2.943925233644860029e+00,1.046359633885662541e-02,5.513899621965855612e-03,6.330998614430427551e-03,7.362072821706533432e-03
2.963951935914552749e+00,1.123882107237528759e-02,4.052364848831139198e-03,6.102895364165306091e-03,6.716907955706119537e-03
2.983978638184245913e+00,9.843278075468782709e-03,4.203298858502552311e-03,6.659241393208503723e-03,7.442066911607980728e-03
3.004005340453938633e+00,8.585303426416088929e-03,4.820640327790446863e-03,6.933361291885375977e-03,7.771974429488182068e-03
3.024032042723631797e+00,9.069042190976745951e-03,4.843039894305797323e-03,6.815666332840919495e-03,7.518835831433534622e-03
3.044058744993324517e+00,8.863584325342033568e-03,4.430859097458286766e-03,6.752157583832740784e-03,7.368541322648525238e-03
3.064085447263017681e+00,8.332490512015911996e-03,4.498282101929390424e-03,6.872657686471939087e-03,7.591791916638612747e-03
3.084112149532710401e+00,8.025929661862364617e-03,4.208280922126026585e-03,6.934747099876403809e-03,7.479742169380187988e-03
3.104138851802403121e+00,9.342907805533838539e-03,3.965686715022030684e-03,6.920350715517997742e-03,7.214586250483989716e-03
3.124165554072096285e+00,8.122652455506956110e-03,3.014046984248676744e-03,6.454000249505043030e-03,6.609768141061067581e-03
3.144192256341789005e+00,9.715440880091080408e-03,3.457418291823963295e-03,6.525697186589241028e-03,6.393809802830219269e-03
3.164218958611482169e+00,9.373038229652373710e-03,3.114830349524744073e-03,6.151212379336357117e-03,5.795829929411411285e-03
3.184245660881174889e+00,8.750420618972546902e-03,2.176163420725184781e-03,5.793346092104911804e-03,4.799851682037115097e-03
3.204272363150868053e+00,1.000486145222165800e-02,1.980087216327460018e-03,5.321975797414779663e-03,4.122261423617601395e-03
3.224299065420560773e+00,1.000875565288592353e-02,1.637128285107045675e-03,4.941554740071296692e-03,3.393044229596853256e-03
3.244325767690253937e+00,9.620112437901411420e-03,4.890706287632793758e-04,4.669696092605590820e-03,2.230397891253232956e-03
3.264352469959946657e+00,8.104479961709931679e-03,1.056989744064822708e-03,4.906937479972839355e-03,2.363626845180988312e-03
3.284379172229639821e+00,9.906265229853617946e-03,2.634853007157265600e-03,5.476074293255805969e-03,2.847316674888134003e-03
3.304405874499332540e+00,8.458636418002162677e-03,2.741064841478624715e-03,5.603313446044921875e-03,2.631802577525377274e-03
3.324432576769025705e+00,7.732329576576515290e-03,1.468901542219712810e-03,5.142940208315849304e-03,1.467184163630008698e-03
3.344459279038718424e+00,6.845967395875183006e-03,8.641243013501832739e-04,4.959110170602798462e-03,1.010834239423274994e-03
3.364485981308411144e+00,6.852547413940362521e-03,1.210550660025453253e-03,4.970813170075416565e-03,1.089349389076232910e-03
3.384512683578104308e+00,5.992673935465759986e-03,1.598140213673311964e-03,4.814034327864646912e-03,1.037268899381160736e-03
3.404539385847797028e+00,5.263254289013649147e-03,-4.816495635107316845e-04,4.475433379411697388e-03,4.875864833593368530e-04
3.424566088117490192e+00,5.501864708967391278e-03,-1.421609333612455480e-03,4.009798169136047363e-03,-4.811026155948638916e-04
3.444592790387182912e+00,4.408911734339341672e-03,-8.105220501739460962e-04,3.933925181627273560e-03,-3.264630213379859924e-04
3.464619492656876076e+00,5.060734689031396068e-03,-9.106206298109682492e-04,3.453813493251800537e-03,-1.107799820601940155e-03
3.484646194926568796e+00,5.348641262151898612e-03,-8.667343170947627460e-04,3.234080970287322998e-03,-1.424584537744522095e-03
3.504672897196261960e+00,4.952698848812791925e-03,-1.656527159533352327e-03,2.537935972213745117e-03,-2.691906876862049103e-03
3.524699599465954680e+00,5.203541710945935699e-03,-1.233830023690995776e-03,2.397418022155761719e-03,-2.554402686655521393e-03
3.544726301735647844e+00,5.817653594624578629e-03,-1.245078286046611901e-03,2.075046300888061523e-03,-3.012451343238353729e-03
3.564753004005340564e+00,5.437588137851196747e-03,-2.230955604472190795e-03,1.542780664749443531e-03,-3.938519395887851715e-03
3.584779706275033728e+00,6.203979407044658487e-03,-2.122755000481599610e-03,1.556467381305992603e-03,-3.671410493552684784e-03
3.604806408544726448e+00,5.774219713931118790e-03,-2.568026684136462488e-03,1.338927191682159901e-03,-3.879095427691936493e-03
3.624833110814419168e+00,6.562866918670043348e-03,-2.835704441293602444e-03,1.257170108146965504e-03,-3.990831784904003143e-03
3.644859813084112332e+00,3.604463059215333616e-03,-4.654855623072335323e-03,6.632358999922871590e-04,-4.959098063409328461e-03
3.664886515353805052e+00,4.037117004718356571e-03,-4.214911513535704417e-03,6.682352395728230476e-04,-4.722949117422103882e-03
3.684913217623498216e+00,2.134061884832073961e-03,-3.900767810097108615e-03,7.598550291731953621e-04,-4.412076435983181000e-03
3.704939919893190936e+00,3.124827208226864730e-03,-4.160765161458009585e-03,5.361383082345128059e-04,-4.666051827371120453e-03
3.724966622162884100e+00,1.841086844520533391e-03,-3.963368330044489234e-03,7.883777143433690071e-04,-3.956276923418045044e-03
3.744993324432576820e+00,1.153986689373711835e-03,-3.576340980309681422e-03,1.070730504579842091e-03,-3.197691403329372406e-03
3.765020026702269984e+00,3.259755556243722446e-04,-3.880222858971937427e-03,9.710678132250905037e-04,-3.163610585033893585e-03
3.785046728971962704e+00,7.396900295691390404e-07,-4.099355088968957908e-03,7.930734427645802498e-04,-3.236017189919948578e-03
3.805073431241655868e+00,1.661261031207842927e-04,-5.147456331234563989e-03,7.642520358785986900e-06,-4.475441761314868927e-03
3.825100133511348588e+00,-3.079077358988726058e-04,-6.156257918502383575e-03,-8.409972069784998894e-04,-5.592216737568378448e-03
3.845126835781041308e+00,-6.745620149546456730e-04,-6.563882521962386557e-03,-1.546980696730315685e-03,-6.465534679591655731e-03
3.865153538050734472e+00,-9.793064199927355683e-04,-7.364367497615744752e-03,-2.212475985288619995e-03,-7.255138829350471497e-03
3.885180240320427192e+00,-1.594739074207264431e-03,-8.019603070847662954e-03,-2.932127565145492554e-03,-8.052957244217395782e-03
3.905206942590120356e+00,-1.539076774357696353e-03,-8.987796783702700978e-03,-3.763645887374877930e-03,-8.998771198093891144e-03
3.925233644859813076e+00,-2.636026858412713388e-03,-9.463601329461921591e-03,-4.369175061583518982e-03,-9.699323214590549469e-03
3.945260347129506240e+00,-3.753878039918939237e-03,-1.013858091336868571e-02,-5.258675664663314819e-03,-1.118094753473997116e-02
3.965287049399198960e+00,-4.617534751732027716e-03,-9.876314269605326532e-03,-6.501730531454086304e-03,-1.262972410768270493e-02
3.985313751668892124e+00,-4.826249428785028654e-03,-1.049600746253965058e-02,-8.221182972192764282e-03,-1.363861653953790665e-02
4.005340453938584844e+00,-6.434391923119075346e-03,-1.203651967440932946e-02,-1.032255217432975769e-02,-1.426203642040491104e-02
4.025367156208277564e+00,-7.303613895262438434e-03,-1.251391342969912675e-02,-1.169760897755622864e-02,-1.427556853741407394e-02
4.045393858477971172e+00,-8.719264056178874928e-03,-1.349956692931631591e-02,-1.356876268982887268e-02,-1.546596456319093704e-02
4.065420560747663892e+00,-1.059139039717664488e-02,-1.537527485223165631e-02,-1.562689803540706635e-02,-1.730343326926231384e-02
4.085447263017356612e+00,-1.331127148495934651e-02,-1.695683506441132346e-02,-1.739649474620819092e-02,-1.898548752069473267e-02
4.105473965287049332e+00,-1.470929687909499316e-02,-1.862977378018032884e-02,-1.930515468120574951e-02,-2.097669616341590881e-02
4.125500667556742052e+00,-1.653222741713487876e-02,-2.018561857538198751e-02,-2.139754593372344971e-02,-2.335674315690994263e-02
4.145527369826435660e+00,-1.812830505301303227e-02,-2.184332489824140563e-02,-2.373940125107765198e-02,-2.613836154341697693e-02
4.165554072096128380e+00,-2.100598957644117873e-02,-2.401482717368432288e-02,-2.605110220611095428e-02,-2.866918593645095825e-02
4.185580774365821100e+00,-2.346536831989036800e-02,-2.636037556380029651e-02,-2.836981974542140961e-02,-3.119810670614242554e-02
4.205607476635513819e+00,-2.536771278803622368e-02,-2.844916642472076693e-02,-3.018764778971672058e-02,-3.334627673029899597e-02
4.225634178905207428e+00,-2.747567206131307227e-02,-3.126045497267173484e-02,-3.261459991335868835e-02,-3.597529605031013489e-02
4.245660881174900148e+00,-3.067652342937643439e-02,-3.389225859039896732e-02,-3.503259271383285522e-02,-3.875510022044181824e-02
4.265687583444592867e+00,-3.438267745898852118e-02,-3.709495183529956663e-02,-3.754287213087081909e-02,-4.149210080504417419e-02
4.285714285714285587e+00,-3.723340786320381707e-02,-4.028722434208327485e-02,-4.000629112124443054e-02,-4.414482787251472473e-02
4.305740987983979196e+00,-3.937685169287365866e-02,-4.248420132414729850e-02,-4.208801686763763428e-02,-4.638214036822319031e-02
4.325767690253671915e+00,-4.352938124061583175e-02,-4.573895152538627606e-02,-4.450199753046035767e-02,-4.893266409635543823e-02
4.345794392523364635e+00,-4.672406818740486995e-02,-4.908181648142300596e-02,-4.709552228450775146e-02,-5.172833427786827087e-02
4.365821094793057355e+00,-4.938813005912746912e-02,-5.267450935888597779e-02,-4.964844882488250732e-02,-5.443266406655311584e-02
4.385847797062750075e+00,-5.211303417038848362e-02,-5.463816643310787091e-02,-5.125701427459716797e-02,-5.619077011942863464e-02
4.405874499332443683e+00,-5.630230959711617772e-02,-5.717600144871895496e-02,-5.340285599231719971e-02,-5.844001099467277527e-02
4.425901201602136403e+00,-5.980250012508059321e-02,-5.929720488664425720e-02,-5.572573095560073853e-02,-6.068684533238410950e-02
4.445927903871829123e+00,-6.174461903651499300e-02,-6.165502006652413824e-02,-5.808831751346588135e-02,-6.289007514715194702e-02
4.465954606141521843e+00,-6.443415612941762183e-02,-6.429526121062617561e-02,-6.007022410631179810e-02,-6.520491838455200195e-02
4.485981308411215451e+00,-6.702553784965765982e-02,-6.625962803818857827e-02,-6.198113039135932922e-02,-6.725560128688812256e-02
4.506008010680908171e+00,-6.706504518060225906e-02,-6.794545786460540193e-02,-6.311333924531936646e-02,-6.817076355218887329e-02
4.526034712950600891e+00,-6.966012783338480785e-02,-6.982492642017851248e-02,-6.472811102867126465e-02,-6.977117806673049927e-02
4.546061415220293611e+00,-7.095576253939772648e-02,-7.186633160122921082e-02,-6.620848178863525391e-02,-7.124084234237670898e-02
4.566088117489987219e+00,-7.199523570333089817e-02,-7.259569147552731583e-02,-6.735065579414367676e-02,-7.221402227878570557e-02
4.586114819759679939e+00,-7.292333889938322489e-02,-7.501893142819909821e-02,-6.857866793870925903e-02,-7.346367835998535156e-02
4.606141522029372659e+00,-7.405958995663351752e-02,-7.561177806305592608e-02,-6.938244402408599854e-02,-7.411798834800720215e-02
4.626168224299065379e+00,-7.535689983915229428e-02,-7.643486235453714195e-02,-7.007951289415359497e-02,-7.476042211055755615e-02
4.646194926568758099e+00,-7.544219743678252932e-02,-7.610592551514522297e-02,-7.000453770160675049e-02,-7.470302283763885498e-02
4.666221628838451707e+00,-7.428919023543767430e-02,-7.672856654173654256e-02,-6.987389922142028809e-02,-7.466220855712890625e-02
4.686248331108144427e+00,-7.414673379463759817e-02,-7.728346620085724261e-02,-6.959554553031921387e-02,-7.439573109149932861e-02
4.706275033377837147e+00,-7.496000605641846282e-02,-7.826318670202304928e-02,-7.000157982110977173e-02,-7.456303387880325317e-02
4.726301735647529867e+00,-7.484643214448176429e-02,-7.816241794253549202e-02,-6.997531652450561523e-02,-7.461407035589218140e-02
4.746328437917223475e+00,-7.563404940049789360e-02,-7.853097161752214950e-02,-7.069943100214004517e-02,-7.523702085018157959e-02
4.766355140186916195e+00,-7.557118061197082293e-02,-7.823956792016351081e-02,-7.087645679712295532e-02,-7.530172169208526611e-02
4.786381842456608915e+00,-7.549492755903974839e-02,-7.905768902208654136e-02,-7.094398885965347290e-02,-7.531207799911499023e-02
4.806408544726301635e+00,-7.488629912277089407e-02,-7.906855757122846495e-02,-7.087547332048416138e-02,-7.515901327133178711e-02
4.826435246995995243e+00,-7.418526740015245202e-02,-7.842534733175823836e-02,-7.058597356081008911e-02,-7.493987679481506348e-02
4.846461949265687963e+00,-7.429892510495701707e-02,-7.856845072668770802e-02,-7.039442658424377441e-02,-7.492797076702117920e-02
4.866488651535380683e+00,-7.472357911805883879e-02,-7.883188080362080186e-02,-7.014878094196319580e-02,-7.443390786647796631e-02
4.886515353805073403e+00,-7.416195944206482871e-02,-7.760457225851692675e-02,-6.993047893047332764e-02,-7.385252416133880615e-02
4.906542056074766123e+00,-7.302929622668025145e-02,-7.756462735339951509e-02,-6.977844983339309692e-02,-7.361017167568206787e-02
4.926568758344459731e+00,-7.197344996290125363e-02,-7.909025080068302072e-02,-6.970120966434478760e-02,-7.397314161062240601e-02
4.946595460614152451e+00,-7.300661392495931545e-02,-7.949427712033459159e-02,-6.939207762479782104e-02,-7.351855933666229248e-02
4.966622162883845171e+00,-7.235287584165883690e-02,-7.870563311337488988e-02,-6.937304139137268066e-02,-7.284182310104370117e-02
4.986648865153537891e+00,-7.154613689183096648e-02,-7.833329879198266954e-02,-6.959846615791320801e-02,-7.298292219638824463e-02
5.006675567423231499e+00,-7.043304561281459042e-02,-7.821908527393234278e-02,-6.913302838802337646e-02,-7.281655073165893555e-02
5.026702269692924219e+00,-6.967865477527947216e-02,-7.811284123421138870e-02,-6.906135380268096924e-02,-7.259546965360641479e-02
5.046728971962616939e+00,-6.963719472416350642e-02,-7.849162366172034166e-02,-6.930090487003326416e-02,-7.237024605274200439e-02
5.066755674232309659e+00,-6.803988036507072068e-02,-7.835802310270723048e-02,-6.891036778688430786e-02,-7.203023135662078857e-02
5.086782376502003267e+00,-6.714357498493134235e-02,-7.777161091603992937e-02,-6.859029829502105713e-02,-7.179342210292816162e-02
5.106809078771695987e+00,-6.766067705584326297e-02,-7.677562252722061609e-02,-6.808115541934967041e-02,-7.092630863189697266e-02
5.126835781041388707e+00,-6.679012014734521385e-02,-7.658017208945816501e-02,-6.772781908512115479e-02,-7.017035782337188721e-02
5.146862483311081427e+00,-6.490726471398207409e-02,-7.504749003281727115e-02,-6.666408479213714600e-02,-6.912147253751754761e-02
5.166889185580774146e+00,-6.524557310209996852e-02,-7.415619024265389381e-02,-6.544041633605957031e-02,-6.780141592025756836e-02
5.186915887850467755e+00,-6.561867963688575167e-02,-7.383451481277765460e-02,-6.437563151121139526e-02,-6.631584465503692627e-02
5.206942590120160474e+00,-6.434132962600769279e-02,-7.110699216996051175e-02,-6.164695322513580322e-02,-6.361257284879684448e-02
5.226969292389853194e+00,-6.396017211669022262e-02,-6.814563350276456322e-02,-5.958981066942214966e-02,-6.144360825419425964e-02
5.246995994659545914e+00,-6.370248450919699379e-02,-6.466620786342948402e-02,-5.710617825388908386e-02,-5.884023383259773254e-02
5.267022696929239522e+00,-6.133744724607663457e-02,-6.139182658316311159e-02,-5.480151250958442688e-02,-5.630689486861228943e-02
5.287049399198932242e+00,-5.876946470092073854e-02,-5.899172090868108620e-02,-5.206283926963806152e-02,-5.326490849256515503e-02
5.307076101468624962e+00,-5.551451324793011538e-02,-5.635144369621168658e-02,-4.905308783054351807e-02,-4.996677860617637634e-02
5.327102803738317682e+00,-5.295994181854014188e-02,-5.280400768414551110e-02,-4.610762745141983032e-02,-4.668716713786125183e-02
5.347129506008011290e+00,-5.057414492046880677e-02,-4.961955504029378489e-02,-4.292088001966476440e-02,-4.313886538147926331e-02
5.367156208277704010e+00,-4.680757481266302478e-02,-4.679373110160335580e-02,-3.956477344036102295e-02,-3.941786289215087891e-02
5.387182910547396730e+00,-4.414947211898606616e-02,-4.421332708778066140e-02,-3.642039000988006592e-02,-3.568952158093452454e-02
5.407209612817089450e+00,-3.958113580525923769e-02,-4.135254565183137804e-02,-3.319079428911209106e-02,-3.205941617488861084e-02
5.427236315086782170e+00,-3.478078983894120069e-02,-3.879588646625087289e-02,-3.008483164012432098e-02,-2.852279692888259888e-02
5.447263017356475778e+00,-3.082639250821918309e-02,-3.542149089706873866e-02,-2.682512998580932617e-02,-2.504518255591392517e-02
5.467289719626168498e+00,-2.631591485464952404e-02,-3.246487730278230927e-02,-2.320935204625129700e-02,-2.123637124896049500e-02
5.487316421895861218e+00,-2.212657439284696631e-02,-2.963227069417923368e-02,-2.001021057367324829e-02,-1.760255917906761169e-02
5.507343124165553938e+00,-1.808239931699366296e-02,-2.510181347131234045e-02,-1.649606786668300629e-02,-1.410593930631875992e-02
5.527369826435247546e+00,-1.313957007425860246e-02,-2.173532946555966835e-02,-1.378783583641052246e-02,-1.095818821340799332e-02
5.547396528704940266e+00,-8.698672078634527016e-03,-1.791894487197745467e-02,-1.088984310626983643e-02,-7.886805571615695953e-03
5.567423230974632986e+00,-3.911107358040032123e-03,-1.481173972897082032e-02,-8.015550673007965088e-03,-4.606951959431171417e-03
5.587449933244325706e+00,-1.383351373604248561e-03,-1.179954973218102707e-02,-5.070488899946212769e-03,-1.239092089235782623e-03
5.607476635514019314e+00,2.332753793734332511e-03,-7.147434872729346508e-03,-2.062104642391204834e-03,2.105613239109516144e-03
5.627503337783712034e+00,5.838532799343524107e-03,-2.255731387058230487e-03,1.242693630047142506e-03,5.539685953408479691e-03
5.647530040053404754e+00,1.013592636094937799e-02,3.104702086056613207e-03,4.992291331291198730e-03,8.955861441791057587e-03
5.667556742323097474e+00,1.531108647841743740e-02,7.627534386377691177e-03,8.616432547569274902e-03,1.248049363493919373e-02
5.687583444592790194e+00,1.847115710424038562e-02,1.165552054417522479e-02,1.235995441675186157e-02,1.624343544244766235e-02
5.707610146862483802e+00,2.217674900030503979e-02,1.543540291669522058e-02,1.554857939481735229e-02,1.979191228747367859e-02
5.727636849132176522e+00,2.527521474315637048e-02,1.842988215307599445e-02,1.785773038864135742e-02,2.285833656787872314e-02
5.747663551401869242e+00,2.771047607902794169e-02,2.211104252515530555e-02,2.021622285246849060e-02,2.563873678445816040e-02
5.767690253671561962e+00,3.045314242150974279e-02,2.662511462552816233e-02,2.299284189939498901e-02,2.850370481610298157e-02
5.787716955941255570e+00,3.309870901240468538e-02,3.059737721264802965e-02,2.560569345951080322e-02,3.134382516145706177e-02
5.807743658210948290e+00,3.597949756576723779e-02,3.644996805979781873e-02,2.865725755691528320e-02,3.422567248344421387e-02
5.827770360480641010e+00,3.818917847723514447e-02,4.207508333074937157e-02,3.167998045682907104e-02,3.723786026239395142e-02
5.847797062750333730e+00,4.082418570860287671e-02,4.768664744666493982e-02,3.465189039707183838e-02,4.018069431185722351e-02
5.867823765020027338e+00,4.360162600864671278e-02,5.316446149169031660e-02,3.780468553304672241e-02,4.329830035567283630e-02
5.887850467289720058e+00,4.589162948134003356e-02,5.655391428180881613e-02,4.053758084774017334e-02,4.634641483426094055e-02
5.907877169559412778e+00,4.774725295443350837e-02,5.999746506779995298e-02,4.293017089366912842e-02,4.894767329096794128e-02
5.927903871829105498e+00,5.123745286482991879e-02,6.445754334665981800e-02,4.533716291189193726e-02,5.140387639403343201e-02
5.947930574098798218e+00,5.312027841657214478e-02,6.894034782074602574e-02,4.773241281509399414e-02,5.383354797959327698e-02
5.967957276368491826e+00,5.574998491845548076e-02,7.328817196470280293e-02,5.038809031248092651e-02,5.651703849434852600e-02
5.987983978638184546e+00,5.762478015275929177e-02,7.723155554602903483e-02,5.294851958751678467e-02,5.906109139323234558e-02
6.008010680907877266e+00,6.030202636972631369e-02,8.133248330426590122e-02,5.524409562349319458e-02,6.147076562047004700e-02
6.028037383177569986e+00,6.256862663243682732e-02,8.468276035550631464e-02,5.711237341165542603e-02,6.341335177421569824e-02
6.048064085447263594e+00,6.548793884069735449e-02,8.847266387015428890e-02,5.928386002779006958e-02,6.574657559394836426e-02
6.068090787716956314e+00,6.710856542393373037e-02,9.252126955268175079e-02,6.135078519582748413e-02,6.818123906850814819e-02
6.088117489986649034e+00,7.037969317313165496e-02,9.531711754898819500e-02,6.281013786792755127e-02,6.981874257326126099e-02
6.108144192256341753e+00,7.212388846533838993e-02,9.744236562233886401e-02,6.427595019340515137e-02,7.161276787519454956e-02
6.128170894526035362e+00,7.343917816234217522e-02,9.954521584061226669e-02,6.555598229169845581e-02,7.296980172395706177e-02
6.148197596795728082e+00,7.527755454851438321e-02,1.009959245190989591e-01,6.606309115886688232e-02,7.356648892164230347e-02
6.168224299065420801e+00,7.553298994834102553e-02,1.020409994370474749e-01,6.673566251993179321e-02,7.376225292682647705e-02
6.188251001335113521e+00,7.597751321493892429e-02,1.032677268823400385e-01,6.742316484451293945e-02,7.426534593105316162e-02
6.208277703604806241e+00,7.819619642917846614e-02,1.061509164071286204e-01,6.810589134693145752e-02,7.608818262815475464e-02
6.228304405874499849e+00,7.852875540493325923e-02,1.083991025719189538e-01,6.888885051012039185e-02,7.677742838859558105e-02
6.248331108144192569e+00,7.998207469441687145e-02,1.092899023785683932e-01,6.951232254505157471e-02,7.755662500858306885e-02
6.268357810413885289e+00,8.181867187146485421e-02,1.110941925217240472e-01,7.027070224285125732e-02,7.890561223030090332e-02
6.288384512683578009e+00,8.140241955495008952e-02,1.123020845829535153e-01,7.109211385250091553e-02,7.963906228542327881e-02
6.308411214953271617e+00,8.225650562387581965e-02,1.134822140287884001e-01,7.156267762184143066e-02,8.045382797718048096e-02
6.328437917222964337e+00,8.306458127150753712e-02,1.142494490280387548e-01,7.200276106595993042e-02,8.070953190326690674e-02
6.348464619492657057e+00,8.492766284811198441e-02,1.153187225498626539e-01,7.260506600141525269e-02,8.148417621850967407e-02
6.368491321762349777e+00,8.562348612231820977e-02,1.161038401918608048e-01,7.307685166597366333e-02,8.195499330759048462e-02
6.388518024032043385e+00,8.607109240309085418e-02,1.169311850263526353e-01,7.369258254766464233e-02,8.227911591529846191e-02
6.408544726301736105e+00,8.708418292582885412e-02,1.176258259750360691e-01,7.445092499256134033e-02,8.285108208656311035e-02
6.428571428571428825e+00,8.840608550898226836e-02,1.187039414169225732e-01,7.477026432752609253e-02,8.319856226444244385e-02
6.448598130841121545e+00,8.926918854189863639e-02,1.199858013566192094e-01,7.549697160720825195e-02,8.342620730400085449e-02
6.468624833110814265e+00,8.909719360749696060e-02,1.212537229194535771e-01,7.639134675264358521e-02,8.428160846233367920e-02
6.488651535380507873e+00,8.767434211115066045e-02,1.239222770217062869e-01,7.772010564804077148e-02,8.605597913265228271e-02
6.508678237650200593e+00,8.957509563024262933e-02,1.268067423828743989e-01,7.915948331356048584e-02,8.823110163211822510e-02
6.528704939919893313e+00,9.077179040829537471e-02,1.287462897760064950e-01,8.029633760452270508e-02,8.941720426082611084e-02
6.548731642189586033e+00,9.045882468237476104e-02,1.308002246253505141e-01,8.167335391044616699e-02,9.057003259658813477e-02
6.568758344459279641e+00,9.060629509093630352e-02,1.336626856441040789e-01,8.368120342493057251e-02,9.309026598930358887e-02
6.588785046728972361e+00,9.309052440443232879e-02,1.370698101172619920e-01,8.565749228000640869e-02,9.618821740150451660e-02
6.608811748998665081e+00,9.575000132625537119e-02,1.395814088427576038e-01,8.750457316637039185e-02,9.800567477941513062e-02
6.628838451268357801e+00,9.749924162644310610e-02,1.414373863187252112e-01,8.916717022657394409e-02,9.944124519824981689e-02
6.648865153538051409e+00,9.997237679675168021e-02,1.432689244696600250e-01,9.098194539546966553e-02,1.005659103393554688e-01
6.668891855807744129e+00,1.020527684384734124e-01,1.444933125936458951e-01,9.273477643728256226e-02,1.015234291553497314e-01
6.688918558077436849e+00,1.044325725501940028e-01,1.462280156552883403e-01,9.452883899211883545e-02,1.031515821814537048e-01
6.708945260347129569e+00,1.060320861515570284e-01,1.484892507568621456e-01,9.582737088203430176e-02,1.037862300872802734e-01
6.728971962616822289e+00,1.079019154875664327e-01,1.507536720173001110e-01,9.723708033561706543e-02,1.049944162368774414e-01
6.748998664886515897e+00,1.095246831942097848e-01,1.536866817513012073e-01,9.876181930303573608e-02,1.065829545259475708e-01
6.769025367156208617e+00,1.124729930232920699e-01,1.556837830598017947e-01,9.993871301412582397e-02,1.072583943605422974e-01
6.789052069425901337e+00,1.141499584775688275e-01,1.575142378264266230e-01,1.010065972805023193e-01,1.078649163246154785e-01
6.809078771695594057e+00,1.170806524958749872e-01,1.603178817727953509e-01,1.024330779910087585e-01,1.102819442749023438e-01
6.829105473965287665e+00,1.178699991416113785e-01,1.626582761253846654e-01,1.040480583906173706e-01,1.127461940050125122e-01
6.849132176234980385e+00,1.175830504859724512e-01,1.647810323004394173e-01,1.052713394165039062e-01,1.137792319059371948e-01
6.869158878504673105e+00,1.187636706074623599e-01,1.675231504403248972e-01,1.063925325870513916e-01,1.158118695020675659e-01
6.889185580774365825e+00,1.194377914441060035e-01,1.696629998323272714e-01,1.073322743177413940e-01,1.167945265769958496e-01
6.909212283044059433e+00,1.204768915078650721e-01,1.731748118231240807e-01,1.084473356604576111e-01,1.191011071205139160e-01
6.929238985313752153e+00,1.214056154209571525e-01,1.756063707987366718e-01,1.095284149050712585e-01,1.200665161013603210e-01
6.949265687583444873e+00,1.208714847745859938e-01,1.776826071413916963e-01,1.104753315448760986e-01,1.214653626084327698e-01
6.969292389853137593e+00,1.236823782155822282e-01,1.779814271384177193e-01,1.110000833868980408e-01,1.205605864524841309e-01
6.989319092122830313e+00,1.255711258343748249e-01,1.802375907696477098e-01,1.130248010158538818e-01,1.233644336462020874e-01
7.009345794392523921e+00,1.249050603869292370e-01,1.822163652603851214e-01,1.144865974783897400e-01,1.250578016042709351e-01
7.029372496662216641e+00,1.259277214025532610e-01,1.834143430696046351e-01,1.144655346870422363e-01,1.246142089366912842e-01
7.049399198931909361e+00,1.283555896028500953e-01,1.830885526169400979e-01,1.141736209392547607e-01,1.224205493927001953e-01
7.069425901201602080e+00,1.287565957670337158e-01,1.842062675239384550e-01,1.154603660106658936e-01,1.239006817340850830e-01
7.089452603471295689e+00,1.283527841499427502e-01,1.859775738613313467e-01,1.171725317835807800e-01,1.263624131679534912e-01
7.109479305740988409e+00,1.298203739930907652e-01,1.870138729592141780e-01,1.183937937021255493e-01,1.278890520334243774e-01
7.129506008010681128e+00,1.319303903786583909e-01,1.881017384162591288e-01,1.196529716253280640e-01,1.288043558597564697e-01
7.149532710280373848e+00,1.315173210139137239e-01,1.898860402187641516e-01,1.209969744086265564e-01,1.308733671903610229e-01
7.169559412550067456e+00,1.319398536200672434e-01,1.915477246866491290e-01,1.228186041116714478e-01,1.333618760108947754e-01
7.189586114819760176e+00,1.320311830679481435e-01,1.925547647018266695e-01,1.239624321460723877e-01,1.343539059162139893e-01
7.209612817089452896e+00,1.337580922780216286e-01,1.941393260846808466e-01,1.254120022058486938e-01,1.368253082036972046e-01
7.229639519359145616e+00,1.346200932660337191e-01,1.951600006574361612e-01,1.253457814455032349e-01,1.360157579183578491e-01
7.249666221628838336e+00,1.342076588743848220e-01,1.957949997626762806e-01,1.260397434234619141e-01,1.367493122816085815e-01
7.269692923898531944e+00,1.342291210282537950e-01,1.967439106013705030e-01,1.275036185979843140e-01,1.383426189422607422e-01
7.289719626168224664e+00,1.367511927237607117e-01,1.970209763882422582e-01,1.286431103944778442e-01,1.387715041637420654e-01
7.309746328437917384e+00,1.370471223654705362e-01,1.980278437283189419e-01,1.293037086725234985e-01,1.395486891269683838e-01
7.329773030707610104e+00,1.362250004146082771e-01,1.979144058252338967e-01,1.295406371355056763e-01,1.386516690254211426e-01
7.349799732977303712e+00,1.362829555350971722e-01,1.983337350895314766e-01,1.298072487115859985e-01,1.386425346136093140e-01
7.369826435246996432e+00,1.381603484334923693e-01,2.005080446515487835e-01,1.315743625164031982e-01,1.418229341506958008e-01
7.389853137516689152e+00,1.414160966688463861e-01,2.028806011233315054e-01,1.323340684175491333e-01,1.437917649745941162e-01
7.409879839786381872e+00,1.406460372694054439e-01,2.011784875603072897e-01,1.317300051450729370e-01,1.410407125949859619e-01
7.429906542056075480e+00,1.421866870550448081e-01,2.017282365005065026e-01,1.331975907087326050e-01,1.429694890975952148e-01
7.449933244325768200e+00,1.433200455488767566e-01,2.039688475781114563e-01,1.343876868486404419e-01,1.447767615318298340e-01
7.469959946595460920e+00,1.443804422047923197e-01,2.054885854841460580e-01,1.354744583368301392e-01,1.466444730758666992e-01
7.489986648865153640e+00,1.453985910882145960e-01,2.057675518080998300e-01,1.352864950895309448e-01,1.457711309194564819e-01
7.510013351134846360e+00,1.459228901653999155e-01,2.063341777984346315e-01,1.357651501893997192e-01,1.462551653385162354e-01
7.530040053404539968e+00,1.459805166983341729e-01,2.058958079418851672e-01,1.368146389722824097e-01,1.459998190402984619e-01
7.550066755674232688e+00,1.464405175872925957e-01,2.082342911166475130e-01,1.387360990047454834e-01,1.495666205883026123e-01
7.570093457943925408e+00,1.451045837904142433e-01,2.084206376179088271e-01,1.388413757085800171e-01,1.489319205284118652e-01
7.590120160213618128e+00,1.464734204889111546e-01,2.074738392015384181e-01,1.392249166965484619e-01,1.482640206813812256e-01
7.610146862483311736e+00,1.474030669154030304e-01,2.085233634043522355e-01,1.394459307193756104e-01,1.489975303411483765e-01
7.630173564753004456e+00,1.471870786928763941e-01,2.102336657565279376e-01,1.411212831735610962e-01,1.516521573066711426e-01
7.650200267022697176e+00,1.476944534867968561e-01,2.108005136253012224e-01,1.414586603641510010e-01,1.522834599018096924e-01
7.670226969292389896e+00,1.509691602492859996e-01,2.123361370348090527e-01,1.424869447946548462e-01,1.543183177709579468e-01
7.690253671562082616e+00,1.504095444984450691e-01,2.099311191146732147e-01,1.407458931207656860e-01,1.502546221017837524e-01
7.710280373831776224e+00,1.496435664839819712e-01,2.072075864061552752e-01,1.399533599615097046e-01,1.477702111005783081e-01
7.730307076101468944e+00,1.501016155472102431e-01,2.081067073305466197e-01,1.408421844244003296e-01,1.500185132026672363e-01
7.750333778371161664e+00,1.518634843723931926e-01,2.094023436790991288e-01,1.404475420713424683e-01,1.500439047813415527e-01
7.770360480640854384e+00,1.502396113761126639e-01,2.091007396893443115e-01,1.392889618873596191e-01,1.486090868711471558e-01
7.790387182910547992e+00,1.496216531356029111e-01,2.091332996983255033e-01,1.394340693950653076e-01,1.492572128772735596e-01
7.810413885180240712e+00,1.504993968685349459e-01,2.109435449969896126e-01,1.410889476537704468e-01,1.524131298065185547e-01
7.830440587449933432e+00,1.513407191162690346e-01,2.125468140219817781e-01,1.417554467916488647e-01,1.536235809326171875e-01
7.850467289719626152e+00,1.516668101429922977e-01,2.125122448014896137e-01,1.410956829786300659e-01,1.525351554155349731e-01
7.870493991989319760e+00,1.517568900126938791e-01,2.119469388663874077e-01,1.412633210420608521e-01,1.523287594318389893e-01
7.890520694259012480e+00,1.530466876830655909e-01,2.117777302316740939e-01,1.414666920900344849e-01,1.525046676397323608e-01
7.910547396528705200e+00,1.536755472795900967e-01,2.117073425181307256e-01,1.415092200040817261e-01,1.525465399026870728e-01
7.930574098798397920e+00,1.552274167724979337e-01,2.126583696165552095e-01,1.420051157474517822e-01,1.532582342624664307e-01
7.950600801068090639e+00,1.547069779396753886e-01,2.123702986400782255e-01,1.418323963880538940e-01,1.526196599006652832e-01
7.970627503337784248e+00,1.539390128933071922e-01,2.113884977240269303e-01,1.422871351242065430e-01,1.525636762380599976e-01
7.990654205607476968e+00,1.544938646990108022e-01,2.117720199051388030e-01,1.428998857736587524e-01,1.535411477088928223e-01
8.010680907877169687e+00,1.552031564333158642e-01,2.120185688999505769e-01,1.440624445676803589e-01,1.545196771621704102e-01
8.030707610146862407e+00,1.552560008268353831e-01,2.126412194008174272e-01,1.448687016963958740e-01,1.558689475059509277e-01
8.050734312416555127e+00,1.543229416230729456e-01,2.125159033105049333e-01,1.437242627143859863e-01,1.545902937650680542e-01
8.070761014686247847e+00,1.554721227429537167e-01,2.139439969001954711e-01,1.439207941293716431e-01,1.554777622222900391e-01
8.090787716955942344e+00,1.560450199545388716e-01,2.129665009068190951e-01,1.425114572048187256e-01,1.531715393066406250e-01
8.110814419225635064e+00,1.561509972553656866e-01,2.146297116790885084e-01,1.431480795145034790e-01,1.544508337974548340e-01
8.130841121495327783e+00,1.555411158209927813e-01,2.145055324096994676e-01,1.441202610731124878e-01,1.555066704750061035e-01
8.150867823765020503e+00,1.558466988105395579e-01,2.151197386912498677e-01,1.445822566747665405e-01,1.561678051948547363e-01
8.170894526034713223e+00,1.550764162376784827e-01,2.141433828788116833e-01,1.438051164150238037e-01,1.542564630508422852e-01
8.190921228304405943e+00,1.546145392632851390e-01,2.127106746255931491e-01,1.449096351861953735e-01,1.548132896423339844e-01
8.210947930574098663e+00,1.547917878680887815e-01,2.155040219420182590e-01,1.472902148962020874e-01,1.591525077819824219e-01
8.230974632843791383e+00,1.534076504548861908e-01,2.162927745045498396e-01,1.456525325775146484e-01,1.564587652683258057e-01
8.251001335113484103e+00,1.534774495396184213e-01,2.160431901576047309e-01,1.460754126310348511e-01,1.570440232753753662e-01
8.271028037383178599e+00,1.532034258327217291e-01,2.160415662634931899e-01,1.471218466758728027e-01,1.586184799671173096e-01
8.291054739652871319e+00,1.538205505848866950e-01,2.156799089022593541e-01,1.465573906898498535e-01,1.569255292415618896e-01
8.311081441922564039e+00,1.547753060793635449e-01,2.166301715214257739e-01,1.479380279779434204e-01,1.589668989181518555e-01
8.331108144192256759e+00,1.554460629439244346e-01,2.179258671593896357e-01,1.472805589437484741e-01,1.583328843116760254e-01
8.351134846461949479e+00,1.561802392045280596e-01,2.169357562482496782e-01,1.473100036382675171e-01,1.575428843498229980e-01
8.371161548731642199e+00,1.579131413181077415e-01,2.171482704597784419e-01,1.483986526727676392e-01,1.587077975273132324e-01
8.391188251001334919e+00,1.588979054957943837e-01,2.190982225607464862e-01,1.482519805431365967e-01,1.588061749935150146e-01
8.411214953271027639e+00,1.610562647095580002e-01,2.191350572191006763e-01,1.480153352022171021e-01,1.582035273313522339e-01
8.431241655540722135e+00,1.614323424953673924e-01,2.187619659182628018e-01,1.486828476190567017e-01,1.582297086715698242e-01
8.451268357810414855e+00,1.643810546123716243e-01,2.197444120481228114e-01,1.488815993070602417e-01,1.583827137947082520e-01
8.471295060080107575e+00,1.640782829466994608e-01,2.203012067026631216e-01,1.504711061716079712e-01,1.599502712488174438e-01
8.491321762349800295e+00,1.652481670987950291e-01,2.207270926068475581e-01,1.512611359357833862e-01,1.606265157461166382e-01
8.511348464619493015e+00,1.657373704396795377e-01,2.230072338692813405e-01,1.526574343442916870e-01,1.627772748470306396e-01
8.531375166889185735e+00,1.672572345159782925e-01,2.239989678942077289e-01,1.533420532941818237e-01,1.631830930709838867e-01
8.551401869158878455e+00,1.685266696589809710e-01,2.246408429741904023e-01,1.536032110452651978e-01,1.632942855358123779e-01
8.571428571428571175e+00,1.696593876419791869e-01,2.249118847545815980e-01,1.530193537473678589e-01,1.625561565160751343e-01
8.591455273698263895e+00,1.696175894112915972e-01,2.263733332021315159e-01,1.541912108659744263e-01,1.640010774135589600e-01
8.611481975967958391e+00,1.682004604643536072e-01,2.269404268655959567e-01,1.545401066541671753e-01,1.635903865098953247e-01
8.631508678237651111e+00,1.702947781698250229e-01,2.300562130295170371e-01,1.591299325227737427e-01,1.700097918510437012e-01
8.651535380507343831e+00,1.706475421926283986e-01,2.284427878491300523e-01,1.582147032022476196e-01,1.671446859836578369e-01
8.671562082777036551e+00,1.682787117052780002e-01,2.275201453470885038e-01,1.595233380794525146e-01,1.678026616573333740e-01
8.691588785046729271e+00,1.689960321727213277e-01,2.321605051168786626e-01,1.632111519575119019e-01,1.734790802001953125e-01
8.711615487316421991e+00,1.694623545131977715e-01,2.313813870334315015e-01,1.598455309867858887e-01,1.685943305492401123e-01
8.731642189586114711e+00,1.693182491010612190e-01,2.306563762987459687e-01,1.607182770967483521e-01,1.693707555532455444e-01
8.751668891855807431e+00,1.692892435303442189e-01,2.309082426799471399e-01,1.606625169515609741e-01,1.691215634346008301e-01
8.771695594125500151e+00,1.688848212940871896e-01,2.324216145204646145e-01,1.613089144229888916e-01,1.698556244373321533e-01
8.791722296395194647e+00,1.682629143882399536e-01,2.336648618865643234e-01,1.615197211503982544e-01,1.702311933040618896e-01
8.811748998664887367e+00,1.692305881731781259e-01,2.348025078444026248e-01,1.626352369785308838e-01,1.715851128101348877e-01
8.831775700934580087e+00,1.677776869970820095e-01,2.339490148589837559e-01,1.627705842256546021e-01,1.709915995597839355e-01
8.851802403204272807e+00,1.675887448121037016e-01,2.338469162068743390e-01,1.640147119760513306e-01,1.722907721996307373e-01
8.871829105473965527e+00,1.666898995298105313e-01,2.358326109474731536e-01,1.645413637161254883e-01,1.734364330768585205e-01
8.891855807743658247e+00,1.677250430578148266e-01,2.365924294608331147e-01,1.641798615455627441e-01,1.729023605585098267e-01
8.911882510013350966e+00,1.686417267629241323e-01,2.356998812605351490e-01,1.637024134397506714e-01,1.720610857009887695e-01
8.931909212283043686e+00,1.698335259599635660e-01,2.350739294251181777e-01,1.633295118808746338e-01,1.714857369661331177e-01
8.951935914552738183e+00,1.705066243366706868e-01,2.353747622856508515e-01,1.621791571378707886e-01,1.702511310577392578e-01
8.971962616822430903e+00,1.722792839113157226e-01,2.360344554040591791e-01,1.624310612678527832e-01,1.709333360195159912e-01
8.991989319092123623e+00,1.726118102227474360e-01,2.362227423803185122e-01,1.614289432764053345e-01,1.698193848133087158e-01
9.012016021361816343e+00,1.721266479862405829e-01,2.372442947606854535e-01,1.627083122730255127e-01,1.717570126056671143e-01
9.032042723631509062e+00,1.714867528785425921e-01,2.380172931717104423e-01,1.638274788856506348e-01,1.729750335216522217e-01
9.052069425901201782e+00,1.723690507937240268e-01,2.382207091023848811e-01,1.643478125333786011e-01,1.732733696699142456e-01
9.072096128170894502e+00,1.742217253272640709e-01,2.379495321446153111e-01,1.645198911428451538e-01,1.737810969352722168e-01
9.092122830440587222e+00,1.754735752856868836e-01,2.383472599657313340e-01,1.623504906892776489e-01,1.717542260885238647e-01
9.112149532710279942e+00,1.766859484265666524e-01,2.379988284490669459e-01,1.600260287523269653e-01,1.685197949409484863e-01
9.132176234979974438e+00,1.746672742209784412e-01,2.381561212805617389e-01,1.590908914804458618e-01,1.671649217605590820e-01
9.152202937249667158e+00,1.737361910963803047e-01,2.409482946999466635e-01,1.590487807989120483e-01,1.670009642839431763e-01
9.172229639519359878e+00,1.744681969318830628e-01,2.387122574289020915e-01,1.561295837163925171e-01,1.622882783412933350e-01
9.192256341789052598e+00,1.763872449691105404e-01,2.369186768152962141e-01,1.553217023611068726e-01,1.614812910556793213e-01
9.212283044058745318e+00,1.766405748684433952e-01,2.360189536380775110e-01,1.527059674263000488e-01,1.583098769187927246e-01
9.232309746328438038e+00,1.750800823729922184e-01,2.354114554648799318e-01,1.545766443014144897e-01,1.598979234695434570e-01
9.252336448598130758e+00,1.742928908753631212e-01,2.351862526343544979e-01,1.571205407381057739e-01,1.626839041709899902e-01
9.272363150867823478e+00,1.736748534712809211e-01,2.353262509160946869e-01,1.577868014574050903e-01,1.637742221355438232e-01
9.292389853137516198e+00,1.707318353669881328e-01,2.354616793258504925e-01,1.579786092042922974e-01,1.644422411918640137e-01
9.312416555407210694e+00,1.713867171048433780e-01,2.357809937542799383e-01,1.569543927907943726e-01,1.633899807929992676e-01
9.332443257676903414e+00,1.706167702796091701e-01,2.349783125304570341e-01,1.562779098749160767e-01,1.627959609031677246e-01
9.352469959946596134e+00,1.712831355564809199e-01,2.333628521169173742e-01,1.549880802631378174e-01,1.611738204956054688e-01
9.372496662216288854e+00,1.707488318680011052e-01,2.328245753019850262e-01,1.538670659065246582e-01,1.600438207387924194e-01
9.392523364485981574e+00,1.709993378165349520e-01,2.330618707284927149e-01,1.523507982492446899e-01,1.584101617336273193e-01
9.412550066755674294e+00,1.707075691430261777e-01,2.326322284475050850e-01,1.521034389734268188e-01,1.580775976181030273e-01
9.432576769025367014e+00,1.701365214892484323e-01,2.333174754157088249e-01,1.518281251192092896e-01,1.577781736850738525e-01
9.452603471295059734e+00,1.670640664336774661e-01,2.334195160427086357e-01,1.519742459058761597e-01,1.581006646156311035e-01
9.472630173564754230e+00,1.640330848210310444e-01,2.352399703812090015e-01,1.530090123414993286e-01,1.595253944396972656e-01
9.492656875834446950e+00,1.646362298439297545e-01,2.349670435758397791e-01,1.507522016763687134e-01,1.566344499588012695e-01
9.512683578104139670e+00,1.633020247184730489e-01,2.322851537073489514e-01,1.510176509618759155e-01,1.568345427513122559e-01
9.532710280373832390e+00,1.632123354532646065e-01,2.320866350061215333e-01,1.518169194459915161e-01,1.580379605293273926e-01
9.552736982643525110e+00,1.629091017841741706e-01,2.320492777666156303e-01,1.504978537559509277e-01,1.560774147510528564e-01
9.572763684913217830e+00,1.622421203098641240e-01,2.317424469058290137e-01,1.499613374471664429e-01,1.555920243263244629e-01
9.592790387182910550e+00,1.618241841121286495e-01,2.319050577192222629e-01,1.497876346111297607e-01,1.556342542171478271e-01
9.612817089452603270e+00,1.612548070262404543e-01,2.313069402315873491e-01,1.494364291429519653e-01,1.552517414093017578e-01
9.632843791722295990e+00,1.624234378897172759e-01,2.307032153673157504e-01,1.485323756933212280e-01,1.541110426187515259e-01
9.652870493991990486e+00,1.622729316964358903e-01,2.305794983470479675e-01,1.486448794603347778e-01,1.543712913990020752e-01
9.672897196261683206e+00,1.621587987435047229e-01,2.297793242810185488e-01,1.475384086370468140e-01,1.533184200525283813e-01
9.692923898531375926e+00,1.596182266321228005e-01,2.295756630453610059e-01,1.468954682350158691e-01,1.526114642620086670e-01
9.712950600801068646e+00,1.590374030720674292e-01,2.306447254712523098e-01,1.475755721330642700e-01,1.531801819801330566e-01
9.732977303070761366e+00,1.581192731080280078e-01,2.306081892269903344e-01,1.489348858594894409e-01,1.546969711780548096e-01
9.753004005340454086e+00,1.580370396550408452e-01,2.285637338644653238e-01,1.479888111352920532e-01,1.534113734960556030e-01
9.773030707610146806e+00,1.568775207306390418e-01,2.272482853642939782e-01,1.479234099388122559e-01,1.535160839557647705e-01
9.793057409879839526e+00,1.594936926910297537e-01,2.287351486596869987e-01,1.460911482572555542e-01,1.516561508178710938e-01
9.813084112149532245e+00,1.604644793883143739e-01,2.263958518730619651e-01,1.439077109098434448e-01,1.490986049175262451e-01
9.833110814419226742e+00,1.604028226992136319e-01,2.251056448304913915e-01,1.447127163410186768e-01,1.500217616558074951e-01
9.853137516688919462e+00,1.591204641916557916e-01,2.255053010805350977e-01,1.443788707256317139e-01,1.496911942958831787e-01
9.873164218958612182e+00,1.587434673093305881e-01,2.260678648489928555e-01,1.439841240644454956e-01,1.495507955551147461e-01
9.893190921228304902e+00,1.589208850321436328e-01,2.259960707223484799e-01,1.440650075674057007e-01,1.497691571712493896e-01
9.913217623497997621e+00,1.579675384868685084e-01,2.252628625142642782e-01,1.431069523096084595e-01,1.487905085086822510e-01
9.933244325767690341e+00,1.573004899832032288e-01,2.251398574166874056e-01,1.423928886651992798e-01,1.479676663875579834e-01
9.953271028037383061e+00,1.558958460360597709e-01,2.256777266921358993e-01,1.424576342105865479e-01,1.480327397584915161e-01
9.973297730307075781e+00,1.541637985257033605e-01,2.260107959477228590e-01,1.418817788362503052e-01,1.474968492984771729e-01
9.993324432576770278e+00,1.509410020253103279e-01,2.247334122737898732e-01,1.414119601249694824e-01,1.469913274049758911e-01
1.001335113484646300e+01,1.499534849192823704e-01,2.265157642083200085e-01,1.430285722017288208e-01,1.491090357303619385e-01
1.003337783711615572e+01,1.510607130794077158e-01,2.249611476369067775e-01,1.404683440923690796e-01,1.458899974822998047e-01
1.005340453938584844e+01,1.484063283109291753e-01,2.228935829126106327e-01,1.405044347047805786e-01,1.459585428237915039e-01
1.007343124165554116e+01,1.487570788080122552e-01,2.248007560151846496e-01,1.402852535247802734e-01,1.462089717388153076e-01
1.009345794392523388e+01,1.494029775753058786e-01,2.233056350179733196e-01,1.382387727499008179e-01,1.438345611095428467e-01
1.011348464619492660e+01,1.512100109882458521e-01,2.219015062313256792e-01,1.377306431531906128e-01,1.434041261672973633e-01
1.013351134846461932e+01,1.514854121278065013e-01,2.204866970988447195e-01,1.363550126552581787e-01,1.416333019733428955e-01
1.015353805073431204e+01,1.513379127081902475e-01,2.197938370973554489e-01,1.363116353750228882e-01,1.416527479887008667e-01
1.017356475300400653e+01,1.505635858841853358e-01,2.215192653558285540e-01,1.371613293886184692e-01,1.432011425495147705e-01
1.019359145527369925e+01,1.467041892482331689e-01,2.207319176761416424e-01,1.359586715698242188e-01,1.418052464723587036e-01
1.021361815754339197e+01,1.436360384038737614e-01,2.211045376752934777e-01,1.361296623945236206e-01,1.425501108169555664e-01
1.023364485981308469e+01,1.421302810190161192e-01,2.211911920191216574e-01,1.355518698692321777e-01,1.420207619667053223e-01
1.025367156208277741e+01,1.406777029743140894e-01,2.203394493835798273e-01,1.354569941759109497e-01,1.418487578630447388e-01
1.027369826435247013e+01,1.390650133090347573e-01,2.166956879810246483e-01,1.336037814617156982e-01,1.396111845970153809e-01
1.029372496662216285e+01,1.379248337439111238e-01,2.161344558282650430e-01,1.336365193128585815e-01,1.400720626115798950e-01
1.031375166889185557e+01,1.381449023271830445e-01,2.158171694775663785e-01,1.322072744369506836e-01,1.386904716491699219e-01
1.033377837116154829e+01,1.382673597465310378e-01,2.125963060554794948e-01,1.302000135183334351e-01,1.362919807434082031e-01
1.035380507343124279e+01,1.365449044005847823e-01,2.100231289751769703e-01,1.292927265167236328e-01,1.351684033870697021e-01
1.037383177570093551e+01,1.356885958948929327e-01,2.093870624210011633e-01,1.282658427953720093e-01,1.345651447772979736e-01
1.039385847797062823e+01,1.354431217808227395e-01,2.091918348943581085e-01,1.266051977872848511e-01,1.331224888563156128e-01
1.041388518024032095e+01,1.352949917805410518e-01,2.047288007967826839e-01,1.241936832666397095e-01,1.299993395805358887e-01
1.043391188251001367e+01,1.337243294279224226e-01,2.030628166586680161e-01,1.242109984159469604e-01,1.304602921009063721e-01
1.045393858477970639e+01,1.321376200387316402e-01,2.022117039181141607e-01,1.227687150239944458e-01,1.289356350898742676e-01
1.047396528704939911e+01,1.301459999121709343e-01,2.004693274715509121e-01,1.220094710588455200e-01,1.282649189233779907e-01
1.049399198931909183e+01,1.295056452215437304e-01,1.975750072790903311e-01,1.202755719423294067e-01,1.263068765401840210e-01
1.051401869158878455e+01,1.262821033920605296e-01,1.953766012485216585e-01,1.193209737539291382e-01,1.253550350666046143e-01
1.053404539385847904e+01,1.242653083657902779e-01,1.943737388756842654e-01,1.179525107145309448e-01,1.241924762725830078e-01
1.055407209612817176e+01,1.207125843471851256e-01,1.913808951247166212e-01,1.160818785429000854e-01,1.222473829984664917e-01
1.057409879839786448e+01,1.199753288339157620e-01,1.877322292493910916e-01,1.145895719528198242e-01,1.205862835049629211e-01
1.059412550066755720e+01,1.189472032720841482e-01,1.843028690900887501e-01,1.125609949231147766e-01,1.183144152164459229e-01
1.061415220293724992e+01,1.183726090845545059e-01,1.815413664973932195e-01,1.103363633155822754e-01,1.159773021936416626e-01
1.063417890520694264e+01,1.173132239196382764e-01,1.792983968197758016e-01,1.088580340147018433e-01,1.145098954439163208e-01
1.065420560747663536e+01,1.160148371240037057e-01,1.758322859528530235e-01,1.068439111113548279e-01,1.121941357851028442e-01
1.067423230974632808e+01,1.151423334520295244e-01,1.735056188250197751e-01,1.049625948071479797e-01,1.102960705757141113e-01
1.069425901201602258e+01,1.123885520218411427e-01,1.716517355991944160e-01,1.038184687495231628e-01,1.093095093965530396e-01
1.071428571428571530e+01,1.128219664033793951e-01,1.685672467532410013e-01,1.020011305809020996e-01,1.073307543992996216e-01
1.073431241655540802e+01,1.132864702440993243e-01,1.658768607603356704e-01,1.005560532212257385e-01,1.057178676128387451e-01
1.075433911882510074e+01,1.098398472420671901e-01,1.630111776260616541e-01,9.890908747911453247e-02,1.038818508386611938e-01
1.077436582109479346e+01,1.084759073277067054e-01,1.619200915848307554e-01,9.727035462856292725e-02,1.023591384291648865e-01
1.079439252336448618e+01,1.083834965818390589e-01,1.601128215135484423e-01,9.590252488851547241e-02,1.009584665298461914e-01
1.081441922563417890e+01,1.077946203057717350e-01,1.557899044955408097e-01,9.448941051959991455e-02,9.887566417455673218e-02
1.083444592790387162e+01,1.059883307634692240e-01,1.542489800047708026e-01,9.343161433935165405e-02,9.783022105693817139e-02
1.085447263017356434e+01,1.039960218174672824e-01,1.539879748266115844e-01,9.216121584177017212e-02,9.684284031391143799e-02
1.087449933244325884e+01,1.028371600023803151e-01,1.526906731852838983e-01,9.077528864145278931e-02,9.542612731456756592e-02
1.089452603471295156e+01,1.010296386943946439e-01,1.501840227066211508e-01,8.938187360763549805e-02,9.384133666753768921e-02
1.091455273698264428e+01,9.904726673825793581e-02,1.476311085274414903e-01,8.817195892333984375e-02,9.248249232769012451e-02
1.093457943925233700e+01,9.658567098580959909e-02,1.456187867128528324e-01,8.660697191953659058e-02,9.084689617156982422e-02
1.095460614152202972e+01,9.509631572602780802e-02,1.441035383555401284e-01,8.526168018579483032e-02,8.959354460239410400e-02
1.097463284379172244e+01,9.388793618256130458e-02,1.404837373017286117e-01,8.400338143110275269e-02,8.815653622150421143e-02
1.099465954606141516e+01,9.106999541695799671e-02,1.376828507646653266e-01,8.255357295274734497e-02,8.657728135585784912e-02
1.101468624833110788e+01,8.851259184916852873e-02,1.350135500537627820e-01,8.123154938220977783e-02,8.523614704608917236e-02
1.103471295060080060e+01,8.710569285676685036e-02,1.318197664087614185e-01,7.939947396516799927e-02,8.339353650808334351e-02
1.105473965287049509e+01,8.559319793932158860e-02,1.281861661571136457e-01,7.728202641010284424e-02,8.105356991291046143e-02
1.107476635514018781e+01,8.362746682231383955e-02,1.248873748637722575e-01,7.566034793853759766e-02,7.944838702678680420e-02
1.109479305740988053e+01,8.106588901376333978e-02,1.218889303034618871e-01,7.416373491287231445e-02,7.819089293479919434e-02
1.111481975967957325e+01,7.784616068512062448e-02,1.191479370630132428e-01,7.232304662466049194e-02,7.647585868835449219e-02
1.113484646194926597e+01,7.524047357781336876e-02,1.155515661509191327e-01,7.029358297586441040e-02,7.442519068717956543e-02
1.115487316421895869e+01,7.293480878477058560e-02,1.127347486780119201e-01,6.796973198652267456e-02,7.236026227474212646e-02
1.117489986648865141e+01,6.998460388509877839e-02,1.081378291184401930e-01,6.552750617265701294e-02,6.994646042585372925e-02
1.119492656875834413e+01,6.749956472289245224e-02,1.039035483479984479e-01,6.321585923433303833e-02,6.775836646556854248e-02
1.121495327102803863e+01,6.500318736843993528e-02,1.000874573343984858e-01,6.063500046730041504e-02,6.536274403333663940e-02
1.123497997329773135e+01,6.282399524484212627e-02,9.587205831286416124e-02,5.790613591670989990e-02,6.273331493139266968e-02
1.125500667556742407e+01,6.119472122989906560e-02,9.158568429012221845e-02,5.536395311355590820e-02,6.038016080856323242e-02
1.127503337783711679e+01,5.968570322174367171e-02,8.772683890121078798e-02,5.325175076723098755e-02,5.854917690157890320e-02
1.129506008010680951e+01,5.753449235617138363e-02,8.299676389173542279e-02,5.011463910341262817e-02,5.546336993575096130e-02
1.131508678237650223e+01,5.618068119532985960e-02,7.957975704117811744e-02,4.680943489074707031e-02,5.247744545340538025e-02
1.133511348464619495e+01,5.519873777794008507e-02,7.670579058856920318e-02,4.379642009735107422e-02,4.987187683582305908e-02
1.135514018691588767e+01,5.354629559031458264e-02,7.188704557224086245e-02,4.144810885190963745e-02,4.753722622990608215e-02
1.137516688918558039e+01,5.156031188445960728e-02,6.822631017181503277e-02,3.938084840774536133e-02,4.561841860413551331e-02
1.139519359145527488e+01,5.029834126809989286e-02,6.549630660719926722e-02,3.728857636451721191e-02,4.372660070657730103e-02
1.141522029372496760e+01,4.822539918928870489e-02,6.276463715912819485e-02,3.493734449148178101e-02,4.148230701684951782e-02
1.143524699599466032e+01,4.517423492271795127e-02,6.071101538317132118e-02,3.308393061161041260e-02,3.969540446996688843e-02
1.145527369826435304e+01,4.297905244054288365e-02,5.868986181653008255e-02,3.150021284818649292e-02,3.813866898417472839e-02
1.147530040053404576e+01,4.134579332499088017e-02,5.531881854646856361e-02,2.936083823442459106e-02,3.598917648196220398e-02
1.149532710280373848e+01,3.961533526752596818e-02,5.147792586139755128e-02,2.775724977254867554e-02,3.416666388511657715e-02
1.151535380507343120e+01,3.765668208830413172e-02,4.869251103031486949e-02,2.602168917655944824e-02,3.235712647438049316e-02
1.153538050734312392e+01,3.649842514359326329e-02,4.682181539859121833e-02,2.428721636533737183e-02,3.056005761027336121e-02
1.155540720961281664e+01,3.535177477817776082e-02,4.370091924561828045e-02,2.259360253810882568e-02,2.867740765213966370e-02
1.157543391188251114e+01,3.324851845244203297e-02,4.088021574368631839e-02,2.071621268987655640e-02,2.684036642313003540e-02
1.159546061415220386e+01,3.120377091254865343e-02,3.948977175316564781e-02,1.929260045289993286e-02,2.550674602389335632e-02
1.161548731642189658e+01,3.040126104919517805e-02,3.794423148920411659e-02,1.792831718921661377e-02,2.405783534049987793e-02
1.163551401869158930e+01,2.922133607900168420e-02,3.448263409949393205e-02,1.648134365677833557e-02,2.215379476547241211e-02
1.165554072096128202e+01,2.815304268180832820e-02,3.132139906138409896e-02,1.512401178479194641e-02,2.056478708982467651e-02
1.167556742323097474e+01,2.755695441996417958e-02,2.951254330741942544e-02,1.410991698503494263e-02,1.941277459263801575e-02
1.169559412550066746e+01,2.596018616022844130e-02,2.798346141045147603e-02,1.295835897326469421e-02,1.806581392884254456e-02
1.171562082777036018e+01,2.482789742017379661e-02,2.610068931575306936e-02,1.175971701741218567e-02,1.656296476721763611e-02
1.173564753004005468e+01,2.300516212243717412e-02,2.411711282023980968e-02,1.083810627460479736e-02,1.549555454403162003e-02
1.175567423230974740e+01,2.218743239648558740e-02,2.275055655300751642e-02,1.013037562370300293e-02,1.463294029235839844e-02
1.177570093457944012e+01,2.112644841261364023e-02,2.093179826087292542e-02,9.289648383855819702e-03,1.349393837153911591e-02
1.179572763684913284e+01,1.964856537308418485e-02,1.931135720897769747e-02,8.344992995262145996e-03,1.218723691999912262e-02
1.181575433911882556e+01,1.902575889324336494e-02,1.831522664260648928e-02,7.442891597747802734e-03,1.106535922735929489e-02
1.183578104138851828e+01,1.730067849374847949e-02,1.594894996632614109e-02,6.582614034414291382e-03,9.763695299625396729e-03
1.185580774365821100e+01,1.594498125310692127e-02,1.421147276437765422e-02,5.927164107561111450e-03,8.904318325221538544e-03
1.187583444592790372e+01,1.458732800368508706e-02,1.353984836578003316e-02,5.208536982536315918e-03,8.063317276537418365e-03
1.189586114819759644e+01,1.414491875996110731e-02,1.111215142859879428e-02,4.406370222568511963e-03,6.600386463105678558e-03
1.191588785046729093e+01,1.360223976754035280e-02,9.111422963593024046e-03,3.877248615026473999e-03,5.577419884502887726e-03
1.193591455273698365e+01,1.277949397048484641e-02,8.694136317032538988e-03,3.408513963222503662e-03,4.895161371678113937e-03
1.195594125500667637e+01,1.217730989754904972e-02,7.588208974734043412e-03,2.702608704566955566e-03,3.924171905964612961e-03
1.197596795727636909e+01,1.169343151021775239e-02,5.451472601750493793e-03,2.143345773220062256e-03,2.906071953475475311e-03
1.199599465954606181e+01,1.016736663122159122e-02,3.762135324170863548e-03,1.683570560999214649e-03,2.201779279857873917e-03
1.201602136181575453e+01,1.000794557758248778e-02,3.045902409116778720e-03,1.263007638044655323e-03,1.731324009597301483e-03
1.203604806408544725e+01,7.851592141460242077e-03,2.299129506223284228e-03,8.438454242423176765e-04,1.268881373107433319e-03
1.205607476635513997e+01,7.634438405419377224e-03,1.929400116821198717e-03,4.111156740691512823e-04,7.190471515059471130e-04
1.207610146862483269e+01,6.993049368250074845e-03,9.831547205555136656e-04,-1.270695647690445185e-04,-1.506702974438667297e-04
1.209612817089452719e+01,5.880476517747860142e-03,-1.085849221025345085e-04,-4.846229276154190302e-04,-8.994089439511299133e-04
1.211615487316421991e+01,4.268498482472094305e-03,-4.193009889507360276e-04,-8.669941453263163567e-04,-1.402889378368854523e-03
1.213618157543391263e+01,3.568866930124223701e-03,-1.864745774294413426e-04,-1.189298811368644238e-03,-1.433902420103549957e-03
1.215620827770360535e+01,3.309669557828414863e-03,-1.897578716273892654e-03,-1.599952462129294872e-03,-2.318172715604305267e-03
1.217623497997329807e+01,2.698850529063785871e-03,-2.491784515102290608e-03,-2.026647329330444336e-03,-3.079511225223541260e-03
1.219626168224299079e+01,6.961999384547742789e-04,-2.473894957451044582e-03,-2.389401197433471680e-03,-3.481960855424404144e-03
1.221628838451268351e+01,1.051401183163431672e-03,-3.377650102359063336e-03,-2.673640847206115723e-03,-3.962493501603603363e-03
1.223631508678237623e+01,5.103497230607559115e-04,-4.268436874632345300e-03,-2.945452928543090820e-03,-4.400288686156272888e-03
1.225634178905207072e+01,-6.985358193540270829e-05,-4.278486377396599830e-03,-3.122746944427490234e-03,-4.360938444733619690e-03
1.227636849132176344e+01,-1.384406356318144179e-03,-4.912364856065647850e-03,-3.306262195110321045e-03,-4.584292881190776825e-03
1.229639519359145616e+01,-1.194843128793793025e-03,-5.569846458726749119e-03,-3.473581746220588684e-03,-4.828813485801219940e-03
1.231642189586114888e+01,-1.452242317190528690e-03,-6.587506753220230896e-03,-3.729434683918952942e-03,-5.377332679927349091e-03
1.233644859813084160e+01,-1.164807418193524206e-03,-8.148235699180002289e-03,-4.034919664263725281e-03,-6.287065334618091583e-03
1.235647530040053432e+01,-1.300389887997528693e-03,-7.197737394415026739e-03,-4.094734787940979004e-03,-6.034323014318943024e-03
1.237650200267022704e+01,-7.077745971607946529e-04,-7.386830043957416311e-03,-4.209885373711585999e-03,-6.346485577523708344e-03
1.239652870493991976e+01,-1.865670905060300296e-04,-7.281513890988904926e-03,-4.167165607213973999e-03,-6.407546810805797577e-03
1.241655540720961248e+01,8.254313001532708957e-04,-6.942385234030350356e-03,-4.134980961680412292e-03,-6.510873325169086456e-03
1.243658210947930698e+01,1.174807368473737568e-03,-6.608416649898251304e-03,-4.027199000120162964e-03,-6.542316637933254242e-03
1.245660881174899970e+01,1.747120424664133946e-03,-5.032755639369282212e-03,-3.797367215156555176e-03,-5.719817243516445160e-03
1.247663551401869242e+01,2.550686820645280172e-04,-3.809316051711022274e-03,-3.671366721391677856e-03,-5.336150527000427246e-03
1.249666221628838514e+01,-4.173273784939870177e-04,-2.978498683611845513e-03,-3.476744517683982849e-03,-4.882315173745155334e-03
1.251668891855807786e+01,-6.423329920815332595e-04,-1.508546431286368530e-03,-3.190385177731513977e-03,-3.796764649450778961e-03
1.253671562082777058e+01,-1.056873771347989445e-03,-1.471712176531878328e-03,-3.081234171986579895e-03,-3.653445281088352203e-03
1.255674232309746330e+01,-5.847492106601757944e-04,-2.418514735994773020e-03,-3.013327717781066895e-03,-3.954625688493251801e-03
1.257676902536715602e+01,1.644340448907800900e-04,-4.724121708377780442e-03,-2.968505024909973145e-03,-4.853031598031520844e-03
1.259679572763684874e+01,-4.449797449651505719e-04,-5.607159556877623456e-03,-2.925164997577667236e-03,-5.229101516306400299e-03
1.261682242990654323e+01,1.672166479629314721e-04,-4.839658420859176656e-03,-2.675045281648635864e-03,-4.278588108718395233e-03
1.263684913217623595e+01,8.240674584701353873e-04,-4.249301095960118790e-03,-2.554593607783317566e-03,-3.567886538803577423e-03
1.265687583444592867e+01,7.556499789464582407e-04,-5.387873095900977752e-03,-2.559019252657890320e-03,-4.185472615063190460e-03
1.267690253671562139e+01,7.481723850857595771e-04,-5.347800846139130759e-03,-2.341352403163909912e-03,-3.854540176689624786e-03
1.269692923898531411e+01,8.088561691445781679e-04,-4.202900675132442872e-03,-2.070978283882141113e-03,-2.943194471299648285e-03
1.271695594125500683e+01,2.460337405508129186e-03,-3.472069949998468717e-03,-1.934066298417747021e-03,-2.599040977656841278e-03
1.273698264352469955e+01,3.458237475672033736e-03,-5.052248162351996932e-03,-1.953721046447753906e-03,-3.891634754836559296e-03
1.275700934579439227e+01,3.853675436849413830e-03,-3.951818741810131722e-03,-1.820593955926597118e-03,-3.672917373478412628e-03
1.277703604806408677e+01,4.438479203467782935e-03,-3.267127194905436720e-03,-1.477375510148704052e-03,-2.950413152575492859e-03
1.279706275033377949e+01,5.712928551211606670e-03,-1.629218802922799414e-03,-1.297123613767325878e-03,-2.636344172060489655e-03
1.281708945260347221e+01,6.145068924170700095e-03,-1.383735188823251175e-03,-1.094795647077262402e-03,-2.455894835293292999e-03
1.283711615487316493e+01,5.197854397111017696e-03,-3.202154556670542288e-05,-9.635834721848368645e-04,-2.209219150245189667e-03
1.285714285714285765e+01,4.798957283951742724e-03,4.773553556858499132e-04,-7.487310795113444328e-04,-1.761402003467082977e-03
1.287716955941255037e+01,4.064475895945011442e-03,8.201799262239195922e-04,-4.882550856564193964e-04,-1.166190020740032196e-03
1.289719626168224309e+01,4.499614476884996640e-03,1.418737182682327808e-03,-3.565027436707168818e-04,-9.732963517308235168e-04
1.291722296395193581e+01,3.869155330988785415e-03,5.099843455413839190e-04,-2.428739389870315790e-04,-1.035889610648155212e-03
1.293724966622162853e+01,2.857841255705046834e-03,-2.798658440109535930e-04,-5.597612471319735050e-05,-5.878405645489692688e-04
1.295727636849132303e+01,2.305988358936358635e-03,-9.173158432507675340e-04,-5.555144161917269230e-05,-1.008049584925174713e-03
1.297730307076101575e+01,1.775469314922758883e-03,-1.366847899262767577e-03,-3.629169077612459660e-05,-1.071826554834842682e-03
1.299732977303070847e+01,1.782252659577839623e-03,-1.498169689556330588e-03,4.347501089796423912e-06,-7.610833272337913513e-04
1.301735647530040119e+01,1.899003228518957248e-03,-2.709920225019304182e-03,-1.870086998678743839e-05,-1.229842193424701691e-03
1.303738317757009391e+01,2.245759579231611409e-03,-3.405615045796122394e-03,2.430388121865689754e-05,-1.250242814421653748e-03
1.305740987983978663e+01,2.782037224630848869e-03,-4.547051613074365450e-03,-1.647314638830721378e-05,-1.785273663699626923e-03
1.307743658210947935e+01,3.304094374260584371e-03,-4.423863633743323545e-03,-4.144004196859896183e-05,-1.690669916570186615e-03
1.309746328437917207e+01,4.916095622027907147e-03,-4.006171849809775712e-03,-7.455787272192537785e-05,-1.596218906342983246e-03
1.311748998664886479e+01,5.664018514967404487e-03,-4.211733219227593167e-03,-1.300274452660232782e-04,-1.825897954404354095e-03
1.313751668891855928e+01,5.316898058800200409e-03,-4.235003114975308125e-03,-1.342742762062698603e-04,-2.034939825534820557e-03
1.315754339118825200e+01,5.721191736984015952e-03,-3.122476768758664263e-03,-3.166488022543489933e-05,-1.356479711830615997e-03
1.317757009345794472e+01,5.935087061144072793e-03,-1.707765625443566923e-03,5.636372952722012997e-05,-4.807244986295700073e-04
1.319759679572763744e+01,5.922966606108302431e-03,-1.345401482165887704e-03,8.340933709405362606e-05,-5.389815196394920349e-04
1.321762349799733016e+01,5.604595982451461740e-03,-6.175977220092637937e-04,1.767353096511214972e-04,-7.283035665750503540e-05
1.323765020026702288e+01,5.977126281703091550e-03,2.684012481977444552e-04,2.560951688792556524e-04,3.989478573203086853e-04
1.325767690253671560e+01,6.362624189372984192e-03,3.718255404358835432e-04,2.784618118312209845e-04,4.371805116534233093e-04
1.327770360480640832e+01,6.830379341457802275e-03,-2.472710505191598983e-04,3.111661353614181280e-04,5.102809518575668335e-05
1.329773030707610282e+01,7.375504706537769871e-03,-5.567424330515580904e-04,4.111603775527328253e-04,1.974240876734256744e-04
1.331775700934579554e+01,6.959130045385339587e-03,-6.842358212122976509e-04,4.759953299071639776e-04,1.642727293074131012e-04
1.333778371161548826e+01,7.231921795317633461e-03,2.936734812657836187e-04,5.433039041236042976e-04,1.012639608234167099e-03
1.335781041388518098e+01,7.031109859550742011e-03,5.240915570876840011e-04,5.994514795020222664e-04,1.514617353677749634e-03
1.337783711615487370e+01,6.507117618434247151e-03,7.213127773298946745e-04,6.435887189581990242e-04,1.989413052797317505e-03
1.339786381842456642e+01,6.698180556556288662e-03,9.496135409143654669e-04,6.785319419577717781e-04,2.430890221148729324e-03
1.341789052069425914e+01,6.491700017814722341e-03,1.371912654705016688e-04,6.840677233412861824e-04,1.901607029139995575e-03
1.343791722296395186e+01,6.816453814508224851e-03,-1.650214153223767549e-04,7.162467809394001961e-04,1.902142539620399475e-03
1.345794392523364458e+01,7.104067617771121952e-03,-8.461371744335351684e-04,7.268638582900166512e-04,1.462022308260202408e-03
1.347797062750333907e+01,7.837542661464190138e-03,-9.438873071354129387e-04,7.703528972342610359e-04,1.498825382441282272e-03
1.349799732977303179e+01,8.026025339349004625e-03,-1.897899961113998755e-04,7.820875616744160652e-04,1.919405534863471985e-03
1.351802403204272451e+01,7.846488375377578400e-03,4.778384392533974504e-04,8.282513590529561043e-04,2.332686446607112885e-03
1.353805073431241723e+01,8.352661297655399400e-03,7.053414236019404796e-04,8.533970685675740242e-04,2.283346839249134064e-03
1.355807743658210995e+01,8.478772583392312628e-03,8.748648188416016658e-04,9.080023737624287605e-04,2.345724962651729584e-03
1.357810413885180267e+01,8.475405669805443840e-03,4.796040323512410549e-04,9.308682056143879890e-04,2.008357085287570953e-03
1.359813084112149539e+01,7.562135041513946138e-03,8.353545214976662971e-04,9.956733556464314461e-04,2.208147197961807251e-03
1.361815754339118811e+01,7.635472168541866146e-03,1.013535077761052892e-03,1.057282206602394581e-03,2.397714648395776749e-03
1.363818424566088083e+01,7.852120350089657544e-03,1.976623430087469380e-03,1.129716751165688038e-03,3.002340439707040787e-03
1.365821094793057533e+01,8.075456723977466472e-03,2.188484113495362503e-03,1.172453281469643116e-03,3.150361124426126480e-03
1.367823765020026805e+01,8.712919989378275012e-03,1.738551950286504073e-03,1.211397466249763966e-03,2.777462825179100037e-03
1.369826435246996077e+01,8.912816684469302905e-03,6.540832631609460159e-04,1.216329750604927540e-03,1.938050147145986557e-03
1.371829105473965349e+01,9.013913285617966911e-03,-1.277370398405389628e-04,1.236543175764381886e-03,1.618522219359874725e-03
1.373831775700934621e+01,8.609526140860456270e-03,1.060235546657274652e-03,1.323208329267799854e-03,2.632205374538898468e-03
1.375834445927903893e+01,8.165072754770328484e-03,1.287089275465115937e-03,1.336366054601967335e-03,2.600428182631731033e-03
1.377837116154873165e+01,7.333778916283893376e-03,1.827090572629116614e-03,1.385033247061073780e-03,3.066712990403175354e-03
1.379839786381842437e+01,7.392955526190160553e-03,1.714282763118640026e-03,1.426741597242653370e-03,3.137494437396526337e-03
1.381842456608811887e+01,7.462041008254941855e-03,1.776483135375572005e-03,1.452863332815468311e-03,3.170804120600223541e-03
1.383845126835781159e+01,7.850515355973921097e-03,1.176150502190235082e-03,1.465812441892921925e-03,2.728852443397045135e-03
1.385847797062750431e+01,7.634375285448192529e-03,4.976862656794533773e-04,1.469060895033180714e-03,2.257256768643856049e-03
1.387850467289719703e+01,8.023502751545409303e-03,9.772837503421725244e-04,1.502521452493965626e-03,2.691619098186492920e-03
1.389853137516688975e+01,8.332094113357444917e-03,1.682908730162443415e-03,1.516617950983345509e-03,3.085352480411529541e-03
1.391855807743658247e+01,8.927196691451651234e-03,1.649315075982805707e-03,1.535177347250282764e-03,3.024907782673835754e-03
1.393858477970627519e+01,9.124198825621493078e-03,4.786905701113957951e-04,1.523822662420570850e-03,2.136057242751121521e-03
1.395861148197596791e+01,9.024769231663469851e-03,3.372633917623648172e-04,1.539446529932320118e-03,2.200040500611066818e-03
1.397863818424566063e+01,8.613702975145310844e-03,1.633334804522850858e-03,1.599051174707710743e-03,3.170947544276714325e-03
1.399866488651535512e+01,8.866489718599013595e-03,2.406293727987271914e-03,1.631610211916267872e-03,3.679336979985237122e-03
1.401869158878504784e+01,9.119566378245158242e-03,3.226518464784630322e-03,1.682445523329079151e-03,4.284160677343606949e-03
1.403871829105474056e+01,9.799735427788546296e-03,2.450474819875155842e-03,1.678697881288826466e-03,3.459560684859752655e-03
1.405874499332443328e+01,1.033372445274826322e-02,2.261495897562451098e-03,1.711279270239174366e-03,3.146602306514978409e-03
1.407877169559412600e+01,1.038856633424593834e-02,2.535625357834721608e-03,1.752518233843147755e-03,3.333721775561571121e-03
1.409879839786381872e+01,1.039088465551849319e-02,2.870287734890015607e-03,1.790888723917305470e-03,3.547887317836284637e-03
1.411882510013351144e+01,1.030859110242596417e-02,3.923999339382575058e-03,1.849167165346443653e-03,4.243528004735708237e-03
1.413885180240320416e+01,1.101599463909783833e-02,5.043031051854164094e-03,1.909695682115852833e-03,5.009261891245841980e-03
1.415887850467289688e+01,1.109258242604169512e-02,4.330560114176917712e-03,1.936614629812538624e-03,4.413692280650138855e-03
1.417890520694259138e+01,1.168279225850226040e-02,3.507516154110244117e-03,1.968227326869964600e-03,3.864988684654235840e-03
1.419893190921228410e+01,1.169970908815505702e-02,3.369463752796551716e-03,2.016678452491760254e-03,3.791810013353824615e-03
1.421895861148197682e+01,1.175673091636334280e-02,4.100682867786605186e-03,2.048134803771972656e-03,4.104798194020986557e-03
1.423898531375166954e+01,1.177203431732827196e-02,5.542603927125418217e-03,2.105019986629486084e-03,4.849203862249851227e-03
1.425901201602136226e+01,1.209200730587459659e-02,5.788476627867357796e-03,2.150051295757293701e-03,4.842769354581832886e-03
1.427903871829105498e+01,1.232307148408129729e-02,5.618180112271642032e-03,2.186238765716552734e-03,4.466390702873468399e-03
1.429906542056074770e+01,1.237423633360303088e-02,5.231681565264917518e-03,2.219118177890777588e-03,4.093514755368232727e-03
1.431909212283044042e+01,1.244311971878230179e-02,5.944733423528900974e-03,2.275295555591583252e-03,4.495308734476566315e-03
1.433911882510013491e+01,1.203373086114406174e-02,6.593179615827488189e-03,2.327322959899902344e-03,4.935646895319223404e-03
1.435914552736982763e+01,1.197025697572622407e-02,7.133824332200316282e-03,2.370953559875488281e-03,5.371237173676490784e-03
1.437917222963952035e+01,1.190537087272646594e-02,7.082025220537465499e-03,2.410344779491424561e-03,5.397697910666465759e-03
1.439919893190921307e+01,1.170765516542717974e-02,6.193721471940016703e-03,2.438537776470184326e-03,5.065532401204109192e-03
1.441922563417890579e+01,1.160199352529215494e-02,5.275767999856439613e-03,2.466693520545959473e-03,4.723926074802875519e-03
1.443925233644859851e+01,1.111805620473248733e-02,5.745558723062793235e-03,2.491243183612823486e-03,5.071480758488178253e-03
1.445927903871829123e+01,1.107558354892117583e-02,5.719737705990141259e-03,2.515189349651336670e-03,4.981983453035354614e-03
1.447930574098798395e+01,1.102802410835504628e-02,5.572427867752211689e-03,2.535372972488403320e-03,4.844077862799167633e-03
1.449933244325767667e+01,1.117387389716412160e-02,5.337192143744047199e-03,2.555504441261291504e-03,4.759214352816343307e-03
1.451935914552737117e+01,1.096658944568005938e-02,4.422964809136896089e-03,2.569504082202911377e-03,4.358587786555290222e-03
1.453938584779706389e+01,1.045153006246632779e-02,4.046039157850160432e-03,2.590686082839965820e-03,4.304619506001472473e-03
1.455941255006675661e+01,1.062338451542869412e-02,4.403343219950405646e-03,2.611123025417327881e-03,4.566076677292585373e-03
1.457943925233644933e+01,1.046482544404714506e-02,4.166240685127139791e-03,2.628855407238006592e-03,4.473292734473943710e-03
1.459946595460614205e+01,1.017848840752036410e-02,3.805253106050081238e-03,2.655208110809326172e-03,4.452438559383153915e-03
1.461949265687583477e+01,1.052899120949133543e-02,3.142664037139856602e-03,2.660155296325683594e-03,4.065704997628927231e-03
1.463951935914552749e+01,1.052329301599418121e-02,3.153375012905701609e-03,2.658993005752563477e-03,3.831946291029453278e-03
1.465954606141522021e+01,1.033086073066105497e-02,4.007379727439664210e-03,2.677761018276214600e-03,4.248292651027441025e-03
1.467957276368491293e+01,1.027810178870267044e-02,3.838037862250726420e-03,2.689093351364135742e-03,4.125024657696485519e-03
1.469959946595460742e+01,1.037142500563902406e-02,3.004838883501059332e-03,2.695292234420776367e-03,3.791980911046266556e-03
1.471962616822430014e+01,1.059197851015522378e-02,2.778451292402000106e-03,2.713114023208618164e-03,3.751616459339857101e-03
1.473965287049399286e+01,1.027602446273863726e-02,3.103548531966510149e-03,2.736173570156097412e-03,3.960961475968360901e-03
1.475967957276368558e+01,1.038449894053912817e-02,3.521390767873131076e-03,2.746954560279846191e-03,4.187582992017269135e-03
1.477970627503337830e+01,1.000313778361107062e-02,3.936413314194470506e-03,2.751775085926055908e-03,4.224836826324462891e-03
1.479973297730307102e+01,1.050527930162098098e-02,4.077567833877487717e-03,2.770297229290008545e-03,4.364084918051958084e-03
1.481975967957276374e+01,1.037817059282219317e-02,3.010904310697485545e-03,2.775743603706359863e-03,4.049888346344232559e-03
1.483978638184245646e+01,9.810445729731231274e-03,2.391523046721259673e-03,2.788454294204711914e-03,4.001292865723371506e-03
1.485981308411215096e+01,9.815433799632979767e-03,4.411321262434916846e-03,2.806380391120910645e-03,4.403463564813137054e-03
1.487983978638184368e+01,9.482959369085081081e-03,5.434274481803868725e-03,2.819404006004333496e-03,4.758263938128948212e-03
1.489986648865153640e+01,1.013468384038951342e-02,5.159493112528434726e-03,2.820789813995361328e-03,4.589174408465623856e-03
1.491989319092122912e+01,1.012972947455457497e-02,4.709486315590464926e-03,2.826280891895294189e-03,4.433401860296726227e-03
1.493991989319092184e+01,1.009638988815597140e-02,4.284076300321433030e-03,2.829998731613159180e-03,4.270368255674839020e-03
1.495994659546061456e+01,9.874038004736629404e-03,4.305902515266408874e-03,2.835512161254882812e-03,4.353468306362628937e-03
1.497997329773030728e+01,9.977666101438874280e-03,4.492889873883502798e-03,2.846732735633850098e-03,4.465478472411632538e-03
1.500000000000000000e+01,1.023061096875045248e-02,5.317310559151540612e-03,2.862617373466491699e-03,4.826545715332031250e-03

